Empirical Conversions of Broad-Band Optical and Infrared Magnitudes to Monochromatic Continuum Luminosities for Active Galactic Nuclei

We use public data for 105783 quasars from The Sloan Digital Sky Survey (SDSS) Data Release 7 (DR7) that include spectral monochromatic luminosities at 5100\AA, 3000\AA, and 1350\AA, and the corresponding observed broad-band ugriz, VRI (converted), JHK and WISE magnitudes, and derive broad-band-to-monochromatic luminosity ratios independent of a cosmological model. The ratios span the redshift range of z=0.1-4.9 and may serve as a proxy for measuring the bolometric luminosity, broad line region (BLR) radii and/or black hole masses, whenever flux-calibrated spectra are unavailable or the existing spectra have low signal-to-noise ratios. They are provided both in tabular and parametric form.

==> table2.dat <==
Title: Empirical Conversions of Broad-Band Optical and Infrared Magnitudes to 
       Monochromatic Continuum Luminosities for Active Galactic Nuclei
Author: Kozlowski Szymon
Table: Median Ratios between the Broad-Band and Monochrom. Luminosity at 5100A
================================================================================
Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---   Name   Filter Name
   5-  8 F4.2   ---   z      Redshift
  10- 15 F6.3   ---   logR   Log10(R) is the median ratio between the broad band
                             Luminosity and monochromatic luminosity
  17- 22 F6.3   ---   nsR    Negative dispersion around log10(R)
  24- 29 F6.3   ---   psR    Positive dispersion around log10(R)
  31- 36 F6.3   ---   nuR    Negative uncertainty of log10(R)
  38- 43 F6.3   ---   puR    Positive uncertainty of log10(R)
  45- 48 I4     ---   Nobj   Number of objects per redshift bin
--------------------------------------------------------------------------------
u   0.11  0.194 -0.582  0.066 -0.141  0.016   17
u   0.12  0.199 -0.151  0.106 -0.027  0.019   32
u   0.13  0.077 -0.149  0.142 -0.028  0.027   28
u   0.14  0.098 -0.272  0.131 -0.047  0.023   33
u   0.15  0.155 -0.113  0.224 -0.017  0.034   44
u   0.16  0.192 -0.292  0.099 -0.039  0.013   57
u   0.17  0.122 -0.136  0.149 -0.017  0.019   62
u   0.18  0.104 -0.218  0.199 -0.023  0.021   88
u   0.19  0.120 -0.167  0.125 -0.018  0.013   90
u   0.20  0.093 -0.256  0.176 -0.025  0.017  108
u   0.21  0.106 -0.184  0.128 -0.017  0.012  118
u   0.22  0.114 -0.256  0.162 -0.022  0.014  137
u   0.23  0.156 -0.238  0.153 -0.019  0.012  163
u   0.24  0.133 -0.231  0.130 -0.017  0.010  186
u   0.25  0.116 -0.198  0.168 -0.016  0.013  157
u   0.26  0.139 -0.209  0.142 -0.016  0.011  172
u   0.27  0.155 -0.268  0.166 -0.020  0.012  182
u   0.28  0.126 -0.184  0.167 -0.014  0.012  184
u   0.29  0.148 -0.231  0.161 -0.017  0.012  190
u   0.30  0.165 -0.227  0.170 -0.016  0.012  214
u   0.31  0.103 -0.264  0.206 -0.017  0.013  243
u   0.32  0.138 -0.207  0.152 -0.012  0.009  276
u   0.33  0.137 -0.244  0.165 -0.015  0.010  281
u   0.34  0.153 -0.203  0.171 -0.012  0.010  294
u   0.35  0.162 -0.294  0.158 -0.016  0.009  329
u   0.36  0.161 -0.174  0.144 -0.009  0.008  336
u   0.37  0.157 -0.206  0.166 -0.011  0.009  335
u   0.38  0.169 -0.179  0.155 -0.010  0.009  291
u   0.39  0.192 -0.158  0.144 -0.009  0.008  342
u   0.40  0.180 -0.177  0.150 -0.010  0.008  324
u   0.41  0.180 -0.198  0.144 -0.011  0.008  306
u   0.42  0.182 -0.172  0.140 -0.009  0.008  331
u   0.43  0.174 -0.132  0.141 -0.007  0.007  362
u   0.44  0.180 -0.183  0.123 -0.009  0.006  380
u   0.45  0.198 -0.187  0.141 -0.010  0.008  333
u   0.46  0.183 -0.165  0.147 -0.009  0.008  314
u   0.47  0.219 -0.151  0.150 -0.009  0.009  313
u   0.48  0.207 -0.174  0.145 -0.010  0.008  306
u   0.49  0.228 -0.180  0.150 -0.010  0.008  348
u   0.50  0.210 -0.198  0.128 -0.011  0.007  322
u   0.51  0.231 -0.170  0.142 -0.009  0.008  345
u   0.52  0.232 -0.162  0.144 -0.009  0.008  342
u   0.53  0.237 -0.165  0.126 -0.009  0.007  339
u   0.54  0.225 -0.162  0.140 -0.008  0.007  408
u   0.55  0.240 -0.163  0.135 -0.008  0.007  379
u   0.56  0.234 -0.165  0.142 -0.009  0.008  342
u   0.57  0.245 -0.146  0.137 -0.008  0.007  362
u   0.58  0.235 -0.167  0.151 -0.009  0.008  349
u   0.59  0.255 -0.144  0.115 -0.007  0.006  406
u   0.60  0.229 -0.162  0.121 -0.009  0.007  343
u   0.61  0.266 -0.151  0.114 -0.008  0.006  404
u   0.62  0.250 -0.144  0.133 -0.008  0.007  362
u   0.63  0.272 -0.169  0.097 -0.009  0.005  387
u   0.64  0.278 -0.139  0.123 -0.007  0.006  399
u   0.65  0.269 -0.156  0.109 -0.008  0.006  382
u   0.66  0.293 -0.166  0.129 -0.008  0.006  392
u   0.67  0.287 -0.122  0.128 -0.007  0.008  290
u   0.68  0.299 -0.148  0.138 -0.008  0.007  356
u   0.69  0.322 -0.142  0.138 -0.007  0.007  360
u   0.70  0.303 -0.129  0.139 -0.007  0.007  371
u   0.71  0.303 -0.141  0.159 -0.008  0.009  327
u   0.72  0.316 -0.139  0.136 -0.007  0.007  364
u   0.73  0.329 -0.160  0.125 -0.008  0.006  387
u   0.74  0.320 -0.159  0.122 -0.008  0.006  391
u   0.75  0.336 -0.135  0.144 -0.007  0.008  361
u   0.76  0.349 -0.165  0.130 -0.008  0.007  396
u   0.77  0.344 -0.137  0.124 -0.007  0.006  410
u   0.78  0.343 -0.122  0.191 -0.006  0.010  356
u   0.79  0.342 -0.156  0.204 -0.008  0.011  356
u   0.80  0.350 -0.152  0.142 -0.008  0.007  403
u   0.81  0.298 -0.164  0.170 -0.008  0.008  439
u   0.82  0.296 -0.181  0.157 -0.010  0.008  359
u   0.83  0.303 -0.161  0.173 -0.008  0.009  389
u   0.84  0.308 -0.173  0.182 -0.009  0.010  361
u   0.85  0.328 -0.176  0.173 -0.009  0.009  394
u   0.86  0.306 -0.186  0.193 -0.009  0.010  405
u   0.87  0.330 -0.176  0.173 -0.009  0.009  415
u   0.88  0.332 -0.169  0.161 -0.008  0.008  410
u   0.89  0.343 -0.208  0.227 -0.015  0.016  202
g   0.11  0.071 -0.214  0.068 -0.052  0.017   17
g   0.12  0.088 -0.067  0.072 -0.012  0.013   32
g   0.13  0.016 -0.119  0.058 -0.022  0.011   28
g   0.14  0.017 -0.106  0.130 -0.018  0.023   33
g   0.15  0.061 -0.131  0.122 -0.020  0.018   44
g   0.16  0.078 -0.102  0.072 -0.013  0.010   57
g   0.17  0.050 -0.121  0.113 -0.015  0.014   62
g   0.18  0.028 -0.122  0.133 -0.013  0.014   88
g   0.19  0.028 -0.109  0.088 -0.011  0.009   90
g   0.20  0.024 -0.164  0.122 -0.016  0.012  108
g   0.21  0.035 -0.124  0.107 -0.011  0.010  118
g   0.22  0.048 -0.169  0.103 -0.014  0.009  137
g   0.23  0.040 -0.145  0.146 -0.011  0.011  163
g   0.24  0.035 -0.127  0.125 -0.009  0.009  186
g   0.25  0.036 -0.129  0.125 -0.010  0.010  157
g   0.26  0.047 -0.124  0.116 -0.009  0.009  172
g   0.27  0.060 -0.182  0.137 -0.013  0.010  182
g   0.28  0.055 -0.150  0.136 -0.011  0.010  184
g   0.29  0.046 -0.143  0.163 -0.010  0.012  190
g   0.30  0.085 -0.191  0.136 -0.013  0.009  214
g   0.31  0.037 -0.165  0.167 -0.011  0.011  243
g   0.32  0.059 -0.134  0.154 -0.008  0.009  276
g   0.33  0.071 -0.190  0.140 -0.011  0.008  281
g   0.34  0.085 -0.171  0.123 -0.010  0.007  294
g   0.35  0.091 -0.215  0.128 -0.012  0.007  329
g   0.36  0.106 -0.165  0.109 -0.009  0.006  336
g   0.37  0.098 -0.137  0.135 -0.008  0.007  335
g   0.38  0.114 -0.126  0.134 -0.007  0.008  291
g   0.39  0.141 -0.137  0.120 -0.007  0.007  342
g   0.40  0.145 -0.145  0.121 -0.008  0.007  324
g   0.41  0.148 -0.149  0.128 -0.009  0.007  306
g   0.42  0.151 -0.118  0.123 -0.007  0.007  331
g   0.43  0.157 -0.123  0.116 -0.006  0.006  362
g   0.44  0.167 -0.140  0.091 -0.007  0.005  380
g   0.45  0.184 -0.120  0.127 -0.007  0.007  333
g   0.46  0.174 -0.131  0.120 -0.007  0.007  314
g   0.47  0.216 -0.147  0.113 -0.008  0.006  313
g   0.48  0.197 -0.131  0.131 -0.007  0.007  306
g   0.49  0.223 -0.143  0.119 -0.008  0.006  348
g   0.50  0.207 -0.168  0.106 -0.009  0.006  322
g   0.51  0.230 -0.146  0.117 -0.008  0.006  345
g   0.52  0.233 -0.145  0.113 -0.008  0.006  342
g   0.53  0.241 -0.123  0.112 -0.007  0.006  339
g   0.54  0.232 -0.125  0.115 -0.006  0.006  408
g   0.55  0.248 -0.114  0.111 -0.006  0.006  379
g   0.56  0.242 -0.116  0.132 -0.006  0.007  342
g   0.57  0.258 -0.110  0.108 -0.006  0.006  362
g   0.58  0.258 -0.143  0.125 -0.008  0.007  349
g   0.59  0.272 -0.112  0.109 -0.006  0.005  406
g   0.60  0.261 -0.121  0.105 -0.007  0.006  343
g   0.61  0.284 -0.120  0.091 -0.006  0.005  404
g   0.62  0.272 -0.119  0.120 -0.006  0.006  362
g   0.63  0.295 -0.121  0.088 -0.006  0.004  387
g   0.64  0.294 -0.108  0.121 -0.005  0.006  399
g   0.65  0.287 -0.103  0.094 -0.005  0.005  382
g   0.66  0.310 -0.128  0.125 -0.006  0.006  392
g   0.67  0.306 -0.099  0.116 -0.006  0.007  290
g   0.68  0.318 -0.116  0.119 -0.006  0.006  356
g   0.69  0.334 -0.127  0.113 -0.007  0.006  360
g   0.70  0.312 -0.107  0.143 -0.006  0.007  371
g   0.71  0.319 -0.110  0.123 -0.006  0.007  327
g   0.72  0.316 -0.099  0.133 -0.005  0.007  364
g   0.73  0.336 -0.129  0.107 -0.007  0.005  387
g   0.74  0.329 -0.107  0.119 -0.005  0.006  391
g   0.75  0.343 -0.119  0.102 -0.006  0.005  361
g   0.76  0.343 -0.124  0.123 -0.006  0.006  396
g   0.77  0.338 -0.115  0.122 -0.006  0.006  410
g   0.78  0.350 -0.111  0.135 -0.006  0.007  356
g   0.79  0.349 -0.139  0.153 -0.007  0.008  356
g   0.80  0.354 -0.143  0.115 -0.007  0.006  403
g   0.81  0.294 -0.156  0.138 -0.007  0.007  439
g   0.82  0.279 -0.137  0.150 -0.007  0.008  359
g   0.83  0.293 -0.122  0.136 -0.006  0.007  389
g   0.84  0.299 -0.149  0.167 -0.008  0.009  361
g   0.85  0.310 -0.161  0.166 -0.008  0.008  394
g   0.86  0.281 -0.142  0.168 -0.007  0.008  405
g   0.87  0.313 -0.153  0.146 -0.008  0.007  415
g   0.88  0.305 -0.150  0.128 -0.007  0.006  410
g   0.89  0.301 -0.152  0.207 -0.011  0.015  202
r   0.11  0.012 -0.110  0.052 -0.027  0.013   17
r   0.12  0.017 -0.044  0.063 -0.008  0.011   32
r   0.13 -0.035 -0.067  0.091 -0.013  0.017   28
r   0.14  0.007 -0.088  0.042 -0.015  0.007   33
r   0.15  0.024 -0.082  0.073 -0.012  0.011   44
r   0.16  0.025 -0.046  0.090 -0.006  0.012   57
r   0.17  0.029 -0.082  0.084 -0.010  0.011   62
r   0.18  0.014 -0.070  0.076 -0.007  0.008   88
r   0.19  0.011 -0.066  0.067 -0.007  0.007   90
r   0.20  0.022 -0.076  0.057 -0.007  0.005  108
r   0.21  0.038 -0.079  0.080 -0.007  0.007  118
r   0.22  0.036 -0.082  0.061 -0.007  0.005  137
r   0.23  0.031 -0.083  0.079 -0.007  0.006  163
r   0.24  0.036 -0.066  0.068 -0.005  0.005  186
r   0.25  0.034 -0.079  0.095 -0.006  0.008  157
r   0.26  0.038 -0.065  0.080 -0.005  0.006  172
r   0.27  0.044 -0.081  0.083 -0.006  0.006  182
r   0.28  0.037 -0.068  0.099 -0.005  0.007  184
r   0.29  0.041 -0.084  0.077 -0.006  0.006  190
r   0.30  0.046 -0.081  0.107 -0.006  0.007  214
r   0.31  0.052 -0.103  0.080 -0.007  0.005  243
r   0.32  0.053 -0.079  0.074 -0.005  0.004  276
r   0.33  0.051 -0.081  0.078 -0.005  0.005  281
r   0.34  0.055 -0.080  0.083 -0.005  0.005  294
r   0.35  0.049 -0.094  0.089 -0.005  0.005  329
r   0.36  0.053 -0.074  0.082 -0.004  0.004  336
r   0.37  0.046 -0.094  0.094 -0.005  0.005  335
r   0.38  0.053 -0.091  0.080 -0.005  0.005  291
r   0.39  0.058 -0.105  0.078 -0.006  0.004  342
r   0.40  0.053 -0.085  0.082 -0.005  0.005  324
r   0.41  0.043 -0.079  0.109 -0.005  0.006  306
r   0.42  0.054 -0.097  0.076 -0.005  0.004  331
r   0.43  0.048 -0.078  0.092 -0.004  0.005  362
r   0.44  0.054 -0.093  0.073 -0.005  0.004  380
r   0.45  0.070 -0.094  0.090 -0.005  0.005  333
r   0.46  0.061 -0.091  0.092 -0.005  0.005  314
r   0.47  0.089 -0.103  0.070 -0.006  0.004  313
r   0.48  0.065 -0.080  0.097 -0.005  0.006  306
r   0.49  0.088 -0.090  0.083 -0.005  0.004  348
r   0.50  0.080 -0.102  0.078 -0.006  0.004  322
r   0.51  0.098 -0.108  0.084 -0.006  0.005  345
r   0.52  0.093 -0.108  0.083 -0.006  0.004  342
r   0.53  0.105 -0.087  0.087 -0.005  0.005  339
r   0.54  0.102 -0.097  0.078 -0.005  0.004  408
r   0.55  0.109 -0.078  0.090 -0.004  0.005  379
r   0.56  0.113 -0.094  0.092 -0.005  0.005  342
r   0.57  0.116 -0.085  0.093 -0.004  0.005  362
r   0.58  0.121 -0.107  0.088 -0.006  0.005  349
r   0.59  0.124 -0.088  0.097 -0.004  0.005  406
r   0.60  0.125 -0.089  0.092 -0.005  0.005  343
r   0.61  0.146 -0.095  0.076 -0.005  0.004  404
r   0.62  0.141 -0.089  0.103 -0.005  0.005  362
r   0.63  0.159 -0.086  0.076 -0.004  0.004  387
r   0.64  0.164 -0.084  0.095 -0.004  0.005  399
r   0.65  0.166 -0.101  0.078 -0.005  0.004  382
r   0.66  0.185 -0.109  0.096 -0.005  0.005  392
r   0.67  0.190 -0.080  0.079 -0.005  0.005  290
r   0.68  0.199 -0.104  0.098 -0.006  0.005  356
r   0.69  0.210 -0.095  0.123 -0.005  0.006  360
r   0.70  0.201 -0.081  0.122 -0.004  0.006  371
r   0.71  0.210 -0.098  0.107 -0.005  0.006  327
r   0.72  0.205 -0.084  0.108 -0.004  0.006  364
r   0.73  0.227 -0.108  0.097 -0.005  0.005  387
r   0.74  0.222 -0.095  0.103 -0.005  0.005  391
r   0.75  0.228 -0.099  0.107 -0.005  0.006  361
r   0.76  0.241 -0.114  0.091 -0.006  0.005  396
r   0.77  0.234 -0.093  0.117 -0.005  0.006  410
r   0.78  0.242 -0.096  0.118 -0.005  0.006  356
r   0.79  0.250 -0.128  0.126 -0.007  0.007  356
r   0.80  0.248 -0.129  0.108 -0.006  0.005  403
r   0.81  0.195 -0.122  0.137 -0.006  0.007  439
r   0.82  0.186 -0.120  0.133 -0.006  0.007  359
r   0.83  0.193 -0.114  0.142 -0.006  0.007  389
r   0.84  0.201 -0.119  0.186 -0.006  0.010  361
r   0.85  0.219 -0.137  0.153 -0.007  0.008  394
r   0.86  0.199 -0.143  0.148 -0.007  0.007  405
r   0.87  0.222 -0.144  0.145 -0.007  0.007  415
r   0.88  0.222 -0.114  0.137 -0.006  0.007  410
r   0.89  0.222 -0.137  0.174 -0.010  0.012  202
i   0.11  0.107 -0.093  0.129 -0.023  0.031   17
i   0.12  0.133 -0.061  0.051 -0.011  0.009   32
i   0.13  0.088 -0.100  0.067 -0.019  0.013   28
i   0.14  0.110 -0.088  0.057 -0.015  0.010   33
i   0.15  0.097 -0.063  0.091 -0.009  0.014   44
i   0.16  0.080 -0.067  0.083 -0.009  0.011   57
i   0.17  0.106 -0.088  0.119 -0.011  0.015   62
i   0.18  0.102 -0.080  0.058 -0.009  0.006   88
i   0.19  0.081 -0.058  0.062 -0.006  0.006   90
i   0.20  0.083 -0.073  0.063 -0.007  0.006  108
i   0.21  0.085 -0.065  0.107 -0.006  0.010  118
i   0.22  0.091 -0.077  0.062 -0.007  0.005  137
i   0.23  0.073 -0.075  0.100 -0.006  0.008  163
i   0.24  0.064 -0.046  0.076 -0.003  0.006  186
i   0.25  0.031 -0.062  0.090 -0.005  0.007  157
i   0.26  0.007 -0.063  0.063 -0.005  0.005  172
i   0.27 -0.011 -0.053  0.064 -0.004  0.005  182
i   0.28 -0.009 -0.066  0.061 -0.005  0.005  184
i   0.29 -0.022 -0.063  0.051 -0.005  0.004  190
i   0.30 -0.004 -0.078  0.065 -0.005  0.004  214
i   0.31 -0.017 -0.069  0.071 -0.004  0.005  243
i   0.32 -0.014 -0.053  0.063 -0.003  0.004  276
i   0.33 -0.016 -0.047  0.058 -0.003  0.003  281
i   0.34 -0.007 -0.060  0.051 -0.004  0.003  294
i   0.35 -0.010 -0.057  0.060 -0.003  0.003  329
i   0.36 -0.010 -0.062  0.060 -0.003  0.003  336
i   0.37 -0.007 -0.065  0.069 -0.004  0.004  335
i   0.38  0.008 -0.068  0.064 -0.004  0.004  291
i   0.39  0.010 -0.063  0.076 -0.003  0.004  342
i   0.40  0.026 -0.071  0.068 -0.004  0.004  324
i   0.41  0.024 -0.057  0.070 -0.003  0.004  306
i   0.42  0.037 -0.059  0.067 -0.003  0.004  331
i   0.43  0.040 -0.059  0.069 -0.003  0.004  362
i   0.44  0.041 -0.069  0.067 -0.004  0.003  380
i   0.45  0.065 -0.068  0.064 -0.004  0.004  333
i   0.46  0.064 -0.076  0.081 -0.004  0.005  314
i   0.47  0.071 -0.055  0.090 -0.003  0.005  313
i   0.48  0.074 -0.071  0.074 -0.004  0.004  306
i   0.49  0.083 -0.059  0.075 -0.003  0.004  348
i   0.50  0.076 -0.062  0.064 -0.003  0.004  322
i   0.51  0.087 -0.069  0.079 -0.004  0.004  345
i   0.52  0.092 -0.087  0.063 -0.005  0.003  342
i   0.53  0.100 -0.074  0.071 -0.004  0.004  339
i   0.54  0.097 -0.076  0.074 -0.004  0.004  408
i   0.55  0.101 -0.058  0.074 -0.003  0.004  379
i   0.56  0.100 -0.066  0.083 -0.004  0.005  342
i   0.57  0.104 -0.068  0.081 -0.004  0.004  362
i   0.58  0.111 -0.078  0.079 -0.004  0.004  349
i   0.59  0.116 -0.074  0.076 -0.004  0.004  406
i   0.60  0.120 -0.068  0.074 -0.004  0.004  343
i   0.61  0.129 -0.075  0.067 -0.004  0.003  404
i   0.62  0.127 -0.073  0.088 -0.004  0.005  362
i   0.63  0.138 -0.075  0.061 -0.004  0.003  387
i   0.64  0.134 -0.072  0.079 -0.004  0.004  399
i   0.65  0.122 -0.074  0.080 -0.004  0.004  382
i   0.66  0.136 -0.083  0.079 -0.004  0.004  392
i   0.67  0.133 -0.066  0.081 -0.004  0.005  290
i   0.68  0.131 -0.080  0.100 -0.004  0.005  356
i   0.69  0.135 -0.087  0.117 -0.005  0.006  360
i   0.70  0.121 -0.071  0.098 -0.004  0.005  371
i   0.71  0.126 -0.082  0.089 -0.005  0.005  327
i   0.72  0.122 -0.087  0.109 -0.005  0.006  364
i   0.73  0.126 -0.092  0.098 -0.005  0.005  387
i   0.74  0.128 -0.085  0.092 -0.004  0.005  391
i   0.75  0.127 -0.087  0.105 -0.005  0.006  361
i   0.76  0.129 -0.088  0.090 -0.004  0.005  396
i   0.77  0.140 -0.094  0.095 -0.005  0.005  410
i   0.78  0.141 -0.098  0.113 -0.005  0.006  356
i   0.79  0.149 -0.109  0.106 -0.006  0.006  356
i   0.80  0.138 -0.103  0.102 -0.005  0.005  403
i   0.81  0.085 -0.111  0.141 -0.005  0.007  439
i   0.82  0.076 -0.120  0.138 -0.006  0.007  359
i   0.83  0.087 -0.109  0.137 -0.006  0.007  389
i   0.84  0.090 -0.114  0.190 -0.006  0.010  361
i   0.85  0.107 -0.131  0.164 -0.007  0.008  394
i   0.86  0.085 -0.123  0.164 -0.006  0.008  405
i   0.87  0.107 -0.130  0.145 -0.006  0.007  415
i   0.88  0.114 -0.112  0.136 -0.006  0.007  410
i   0.89  0.115 -0.125  0.162 -0.009  0.011  202
z   0.11 -0.023 -0.113  0.127 -0.027  0.031   17
z   0.12  0.001 -0.042  0.060 -0.008  0.011   32
z   0.13 -0.054 -0.085  0.123 -0.016  0.023   28
z   0.14  0.016 -0.116  0.076 -0.020  0.013   33
z   0.15 -0.011 -0.066  0.088 -0.010  0.013   44
z   0.16 -0.009 -0.076  0.112 -0.010  0.015   57
z   0.17  0.020 -0.131  0.087 -0.017  0.011   62
z   0.18  0.004 -0.090  0.095 -0.010  0.010   88
z   0.19 -0.013 -0.081  0.084 -0.009  0.009   90
z   0.20 -0.012 -0.083  0.084 -0.008  0.008  108
z   0.21  0.001 -0.061  0.081 -0.006  0.007  118
z   0.22 -0.002 -0.066  0.074 -0.006  0.006  137
z   0.23  0.003 -0.068  0.075 -0.005  0.006  163
z   0.24  0.025 -0.060  0.068 -0.004  0.005  186
z   0.25  0.045 -0.080  0.076 -0.006  0.006  157
z   0.26  0.050 -0.054  0.081 -0.004  0.006  172
z   0.27  0.070 -0.060  0.074 -0.004  0.005  182
z   0.28  0.086 -0.062  0.093 -0.005  0.007  184
z   0.29  0.084 -0.062  0.079 -0.005  0.006  190
z   0.30  0.108 -0.074  0.097 -0.005  0.007  214
z   0.31  0.109 -0.081  0.089 -0.005  0.006  243
z   0.32  0.115 -0.082  0.078 -0.005  0.005  276
z   0.33  0.113 -0.067  0.074 -0.004  0.004  281
z   0.34  0.110 -0.063  0.082 -0.004  0.005  294
z   0.35  0.105 -0.063  0.082 -0.004  0.005  329
z   0.36  0.091 -0.064  0.086 -0.003  0.005  336
z   0.37  0.095 -0.070  0.071 -0.004  0.004  335
z   0.38  0.100 -0.068  0.067 -0.004  0.004  291
z   0.39  0.091 -0.080  0.067 -0.004  0.004  342
z   0.40  0.084 -0.063  0.072 -0.004  0.004  324
z   0.41  0.078 -0.068  0.072 -0.004  0.004  306
z   0.42  0.071 -0.068  0.056 -0.004  0.003  331
z   0.43  0.062 -0.064  0.066 -0.003  0.003  362
z   0.44  0.042 -0.062  0.076 -0.003  0.004  380
z   0.45  0.067 -0.081  0.067 -0.004  0.004  333
z   0.46  0.057 -0.072  0.078 -0.004  0.004  314
z   0.47  0.049 -0.057  0.094 -0.003  0.005  313
z   0.48  0.052 -0.062  0.081 -0.004  0.005  306
z   0.49  0.054 -0.064  0.069 -0.003  0.004  348
z   0.50  0.042 -0.063  0.067 -0.004  0.004  322
z   0.51  0.038 -0.063  0.079 -0.003  0.004  345
z   0.52  0.035 -0.058  0.070 -0.003  0.004  342
z   0.53  0.035 -0.061  0.070 -0.003  0.004  339
z   0.54  0.028 -0.067  0.080 -0.003  0.004  408
z   0.55  0.030 -0.064  0.055 -0.003  0.003  379
z   0.56  0.024 -0.066  0.077 -0.004  0.004  342
z   0.57  0.026 -0.066  0.078 -0.003  0.004  362
z   0.58  0.022 -0.058  0.071 -0.003  0.004  349
z   0.59  0.022 -0.063  0.069 -0.003  0.003  406
z   0.60  0.024 -0.085  0.077 -0.005  0.004  343
z   0.61  0.030 -0.061  0.068 -0.003  0.003  404
z   0.62  0.036 -0.080  0.083 -0.004  0.004  362
z   0.63  0.034 -0.069  0.077 -0.003  0.004  387
z   0.64  0.041 -0.074  0.071 -0.004  0.004  399
z   0.65  0.041 -0.070  0.076 -0.004  0.004  382
z   0.66  0.058 -0.071  0.068 -0.004  0.003  392
z   0.67  0.063 -0.073  0.087 -0.004  0.005  290
z   0.68  0.075 -0.084  0.093 -0.004  0.005  356
z   0.69  0.095 -0.073  0.098 -0.004  0.005  360
z   0.70  0.090 -0.077  0.083 -0.004  0.004  371
z   0.71  0.097 -0.077  0.095 -0.004  0.005  327
z   0.72  0.097 -0.068  0.100 -0.004  0.005  364
z   0.73  0.107 -0.078  0.080 -0.004  0.004  387
z   0.74  0.107 -0.068  0.100 -0.003  0.005  391
z   0.75  0.114 -0.085  0.089 -0.004  0.005  361
z   0.76  0.111 -0.073  0.090 -0.004  0.005  396
z   0.77  0.115 -0.073  0.102 -0.004  0.005  410
z   0.78  0.124 -0.086  0.103 -0.005  0.005  356
z   0.79  0.127 -0.088  0.112 -0.005  0.006  356
z   0.80  0.125 -0.107  0.083 -0.005  0.004  403
z   0.81  0.079 -0.115  0.113 -0.005  0.005  439
z   0.82  0.058 -0.107  0.124 -0.006  0.007  359
z   0.83  0.065 -0.107  0.140 -0.005  0.007  389
z   0.84  0.076 -0.115  0.184 -0.006  0.010  361
z   0.85  0.086 -0.118  0.159 -0.006  0.008  394
z   0.86  0.066 -0.108  0.153 -0.005  0.008  405
z   0.87  0.082 -0.129  0.136 -0.006  0.007  415
z   0.88  0.083 -0.104  0.141 -0.005  0.007  410
z   0.89  0.078 -0.118  0.182 -0.008  0.013  202
V   0.11  0.030 -0.207  0.079 -0.050  0.019   17
V   0.12  0.051 -0.065  0.072 -0.011  0.013   32
V   0.13 -0.024 -0.116  0.061 -0.022  0.012   28
V   0.14 -0.021 -0.107  0.130 -0.019  0.023   33
V   0.15  0.022 -0.134  0.119 -0.020  0.018   44
V   0.16  0.034 -0.103  0.071 -0.014  0.009   57
V   0.17  0.005 -0.119  0.107 -0.015  0.014   62
V   0.18 -0.022 -0.121  0.137 -0.013  0.015   88
V   0.19 -0.023 -0.109  0.087 -0.012  0.009   90
V   0.20 -0.034 -0.164  0.122 -0.016  0.012  108
V   0.21 -0.028 -0.124  0.109 -0.011  0.010  118
V   0.22 -0.015 -0.173  0.103 -0.015  0.009  137
V   0.23 -0.030 -0.144  0.150 -0.011  0.012  163
V   0.24 -0.039 -0.126  0.124 -0.009  0.009  186
V   0.25 -0.039 -0.133  0.119 -0.011  0.009  157
V   0.26 -0.035 -0.123  0.116 -0.009  0.009  172
V   0.27 -0.025 -0.184  0.137 -0.014  0.010  182
V   0.28 -0.034 -0.156  0.133 -0.012  0.010  184
V   0.29 -0.048 -0.143  0.164 -0.010  0.012  190
V   0.30 -0.011 -0.192  0.134 -0.013  0.009  214
V   0.31 -0.065 -0.163  0.167 -0.010  0.011  243
V   0.32 -0.048 -0.130  0.155 -0.008  0.009  275
V   0.33 -0.036 -0.190  0.141 -0.011  0.008  281
V   0.34 -0.024 -0.173  0.123 -0.010  0.007  294
V   0.35 -0.021 -0.212  0.131 -0.012  0.007  329
V   0.36 -0.007 -0.165  0.106 -0.009  0.006  336
V   0.37 -0.019 -0.136  0.135 -0.007  0.007  335
V   0.38 -0.005 -0.126  0.134 -0.007  0.008  291
V   0.39  0.021 -0.137  0.118 -0.007  0.006  342
V   0.40  0.023 -0.145  0.122 -0.008  0.007  324
V   0.41  0.024 -0.148  0.128 -0.008  0.007  306
V   0.42  0.025 -0.119  0.125 -0.007  0.007  331
V   0.43  0.031 -0.123  0.116 -0.006  0.006  362
V   0.44  0.040 -0.140  0.091 -0.007  0.005  380
V   0.45  0.057 -0.119  0.128 -0.007  0.007  333
V   0.46  0.045 -0.129  0.124 -0.007  0.007  314
V   0.47  0.090 -0.149  0.112 -0.008  0.006  313
V   0.48  0.070 -0.131  0.131 -0.007  0.007  305
V   0.49  0.097 -0.143  0.118 -0.008  0.006  348
V   0.50  0.082 -0.170  0.106 -0.009  0.006  322
V   0.51  0.104 -0.144  0.119 -0.008  0.006  345
V   0.52  0.111 -0.145  0.112 -0.008  0.006  342
V   0.53  0.117 -0.119  0.114 -0.006  0.006  339
V   0.54  0.112 -0.125  0.110 -0.006  0.005  407
V   0.55  0.130 -0.113  0.111 -0.006  0.006  379
V   0.56  0.123 -0.116  0.133 -0.006  0.007  342
V   0.57  0.141 -0.109  0.109 -0.006  0.006  362
V   0.58  0.140 -0.142  0.124 -0.008  0.007  349
V   0.59  0.157 -0.114  0.108 -0.006  0.005  406
V   0.60  0.145 -0.120  0.104 -0.006  0.006  343
V   0.61  0.170 -0.120  0.090 -0.006  0.004  404
V   0.62  0.158 -0.118  0.122 -0.006  0.006  362
V   0.63  0.181 -0.121  0.091 -0.006  0.005  387
V   0.64  0.180 -0.106  0.125 -0.005  0.006  398
V   0.65  0.177 -0.106  0.092 -0.005  0.005  382
V   0.66  0.201 -0.128  0.123 -0.006  0.006  392
V   0.67  0.197 -0.100  0.116 -0.006  0.007  290
V   0.68  0.212 -0.115  0.119 -0.006  0.006  356
V   0.69  0.227 -0.125  0.116 -0.007  0.006  360
V   0.70  0.208 -0.107  0.141 -0.006  0.007  371
V   0.71  0.215 -0.109  0.124 -0.006  0.007  327
V   0.72  0.215 -0.098  0.134 -0.005  0.007  364
V   0.73  0.238 -0.130  0.108 -0.007  0.005  387
V   0.74  0.234 -0.108  0.119 -0.005  0.006  391
V   0.75  0.250 -0.119  0.102 -0.006  0.005  361
V   0.76  0.252 -0.123  0.123 -0.006  0.006  396
V   0.77  0.250 -0.114  0.122 -0.006  0.006  410
V   0.78  0.265 -0.110  0.135 -0.006  0.007  356
V   0.79  0.266 -0.140  0.154 -0.007  0.008  356
V   0.80  0.273 -0.141  0.116 -0.007  0.006  403
V   0.81  0.214 -0.156  0.137 -0.007  0.007  439
V   0.82  0.201 -0.134  0.153 -0.007  0.008  359
V   0.83  0.217 -0.122  0.136 -0.006  0.007  389
V   0.84  0.224 -0.148  0.166 -0.008  0.009  360
V   0.85  0.237 -0.160  0.165 -0.008  0.008  394
V   0.86  0.209 -0.141  0.169 -0.007  0.008  405
V   0.87  0.242 -0.149  0.150 -0.007  0.007  414
V   0.88  0.239 -0.150  0.126 -0.007  0.006  410
V   0.89  0.236 -0.152  0.207 -0.011  0.015  202
R   0.11  0.040 -0.113  0.059 -0.027  0.014   17
R   0.12  0.037 -0.048  0.069 -0.008  0.012   32
R   0.13 -0.030 -0.047  0.116 -0.009  0.022   28
R   0.14  0.013 -0.072  0.056 -0.012  0.010   33
R   0.15  0.035 -0.077  0.074 -0.012  0.011   44
R   0.16  0.029 -0.044  0.098 -0.006  0.013   57
R   0.17  0.023 -0.071  0.100 -0.009  0.013   62
R   0.18  0.021 -0.073  0.075 -0.008  0.008   88
R   0.19  0.011 -0.067  0.077 -0.007  0.008   90
R   0.20  0.025 -0.079  0.054 -0.008  0.005  108
R   0.21  0.035 -0.088  0.082 -0.008  0.008  118
R   0.22  0.030 -0.085  0.063 -0.007  0.005  137
R   0.23  0.023 -0.087  0.076 -0.007  0.006  163
R   0.24  0.024 -0.063  0.073 -0.005  0.005  186
R   0.25  0.021 -0.081  0.091 -0.006  0.007  157
R   0.26  0.023 -0.066  0.076 -0.005  0.006  172
R   0.27  0.026 -0.086  0.084 -0.006  0.006  182
R   0.28  0.020 -0.070  0.093 -0.005  0.007  184
R   0.29  0.019 -0.079  0.076 -0.006  0.006  190
R   0.30  0.027 -0.087  0.108 -0.006  0.007  214
R   0.31  0.027 -0.099  0.080 -0.006  0.005  243
R   0.32  0.026 -0.075  0.083 -0.004  0.005  275
R   0.33  0.027 -0.081  0.077 -0.005  0.005  281
R   0.34  0.032 -0.078  0.082 -0.005  0.005  294
R   0.35  0.030 -0.097  0.088 -0.005  0.005  329
R   0.36  0.032 -0.074  0.080 -0.004  0.004  336
R   0.37  0.029 -0.096  0.093 -0.005  0.005  335
R   0.38  0.038 -0.088  0.082 -0.005  0.005  291
R   0.39  0.049 -0.105  0.080 -0.006  0.004  342
R   0.40  0.047 -0.085  0.082 -0.005  0.005  324
R   0.41  0.040 -0.079  0.109 -0.005  0.006  306
R   0.42  0.050 -0.098  0.077 -0.005  0.004  331
R   0.43  0.044 -0.079  0.091 -0.004  0.005  362
R   0.44  0.047 -0.092  0.073 -0.005  0.004  380
R   0.45  0.062 -0.093  0.091 -0.005  0.005  333
R   0.46  0.053 -0.089  0.092 -0.005  0.005  314
R   0.47  0.080 -0.103  0.073 -0.006  0.004  313
R   0.48  0.056 -0.082  0.096 -0.005  0.005  305
R   0.49  0.079 -0.090  0.083 -0.005  0.004  348
R   0.50  0.069 -0.101  0.078 -0.006  0.004  322
R   0.51  0.086 -0.106  0.083 -0.006  0.004  345
R   0.52  0.080 -0.109  0.086 -0.006  0.005  342
R   0.53  0.093 -0.087  0.087 -0.005  0.005  339
R   0.54  0.086 -0.094  0.080 -0.005  0.004  407
R   0.55  0.095 -0.079  0.091 -0.004  0.005  379
R   0.56  0.098 -0.094  0.095 -0.005  0.005  342
R   0.57  0.102 -0.085  0.094 -0.004  0.005  362
R   0.58  0.104 -0.104  0.088 -0.006  0.005  349
R   0.59  0.107 -0.088  0.097 -0.004  0.005  406
R   0.60  0.106 -0.088  0.091 -0.005  0.005  343
R   0.61  0.125 -0.096  0.074 -0.005  0.004  404
R   0.62  0.116 -0.092  0.104 -0.005  0.005  362
R   0.63  0.133 -0.091  0.075 -0.005  0.004  387
R   0.64  0.135 -0.082  0.098 -0.004  0.005  398
R   0.65  0.136 -0.101  0.079 -0.005  0.004  382
R   0.66  0.152 -0.106  0.098 -0.005  0.005  392
R   0.67  0.155 -0.079  0.080 -0.005  0.005  290
R   0.68  0.164 -0.104  0.099 -0.006  0.005  356
R   0.69  0.173 -0.095  0.121 -0.005  0.006  360
R   0.70  0.163 -0.079  0.123 -0.004  0.006  371
R   0.71  0.172 -0.102  0.104 -0.006  0.006  327
R   0.72  0.165 -0.086  0.108 -0.005  0.006  364
R   0.73  0.185 -0.110  0.099 -0.006  0.005  387
R   0.74  0.177 -0.094  0.103 -0.005  0.005  391
R   0.75  0.183 -0.098  0.108 -0.005  0.006  361
R   0.76  0.196 -0.114  0.089 -0.006  0.004  396
R   0.77  0.189 -0.092  0.119 -0.005  0.006  410
R   0.78  0.195 -0.094  0.122 -0.005  0.006  356
R   0.79  0.203 -0.127  0.127 -0.007  0.007  356
R   0.80  0.202 -0.129  0.106 -0.006  0.005  403
R   0.81  0.150 -0.122  0.137 -0.006  0.007  439
R   0.82  0.140 -0.120  0.133 -0.006  0.007  359
R   0.83  0.148 -0.115  0.141 -0.006  0.007  389
R   0.84  0.156 -0.120  0.184 -0.006  0.010  360
R   0.85  0.173 -0.136  0.155 -0.007  0.008  394
R   0.86  0.153 -0.144  0.148 -0.007  0.007  405
R   0.87  0.172 -0.139  0.150 -0.007  0.007  414
R   0.88  0.175 -0.114  0.138 -0.006  0.007  410
R   0.89  0.175 -0.137  0.174 -0.010  0.012  202
I   0.11  0.082 -0.095  0.128 -0.023  0.031   17
I   0.12  0.104 -0.057  0.068 -0.010  0.012   32
I   0.13  0.068 -0.108  0.065 -0.020  0.012   28
I   0.14  0.087 -0.082  0.068 -0.014  0.012   33
I   0.15  0.076 -0.051  0.092 -0.008  0.014   44
I   0.16  0.069 -0.083  0.076 -0.011  0.010   57
I   0.17  0.090 -0.088  0.118 -0.011  0.015   62
I   0.18  0.089 -0.080  0.050 -0.008  0.005   88
I   0.19  0.072 -0.070  0.055 -0.007  0.006   90
I   0.20  0.071 -0.070  0.069 -0.007  0.007  108
I   0.21  0.075 -0.065  0.095 -0.006  0.009  118
I   0.22  0.086 -0.074  0.051 -0.006  0.004  137
I   0.23  0.070 -0.076  0.110 -0.006  0.009  163
I   0.24  0.073 -0.047  0.071 -0.003  0.005  186
I   0.25  0.052 -0.059  0.089 -0.005  0.007  157
I   0.26  0.050 -0.057  0.068 -0.004  0.005  172
I   0.27  0.045 -0.052  0.066 -0.004  0.005  182
I   0.28  0.051 -0.065  0.060 -0.005  0.004  184
I   0.29  0.038 -0.059  0.052 -0.004  0.004  190
I   0.30  0.053 -0.076  0.066 -0.005  0.005  214
I   0.31  0.041 -0.067  0.070 -0.004  0.004  243
I   0.32  0.041 -0.055  0.064 -0.003  0.004  275
I   0.33  0.038 -0.047  0.056 -0.003  0.003  281
I   0.34  0.044 -0.063  0.048 -0.004  0.003  294
I   0.35  0.038 -0.057  0.060 -0.003  0.003  329
I   0.36  0.036 -0.065  0.056 -0.004  0.003  336
I   0.37  0.035 -0.065  0.067 -0.004  0.004  335
I   0.38  0.046 -0.070  0.065 -0.004  0.004  291
I   0.39  0.042 -0.061  0.079 -0.003  0.004  342
I   0.40  0.050 -0.068  0.070 -0.004  0.004  324
I   0.41  0.044 -0.051  0.067 -0.003  0.004  306
I   0.42  0.049 -0.058  0.072 -0.003  0.004  331
I   0.43  0.047 -0.056  0.068 -0.003  0.004  362
I   0.44  0.042 -0.067  0.063 -0.003  0.003  380
I   0.45  0.064 -0.066  0.065 -0.004  0.004  333
I   0.46  0.059 -0.078  0.074 -0.004  0.004  314
I   0.47  0.067 -0.059  0.087 -0.003  0.005  313
I   0.48  0.064 -0.071  0.079 -0.004  0.005  305
I   0.49  0.073 -0.057  0.073 -0.003  0.004  348
I   0.50  0.064 -0.060  0.066 -0.003  0.004  322
I   0.51  0.076 -0.075  0.076 -0.004  0.004  345
I   0.52  0.074 -0.084  0.067 -0.005  0.004  342
I   0.53  0.080 -0.069  0.077 -0.004  0.004  339
I   0.54  0.077 -0.073  0.079 -0.004  0.004  407
I   0.55  0.083 -0.062  0.069 -0.003  0.004  379
I   0.56  0.081 -0.069  0.082 -0.004  0.004  342
I   0.57  0.084 -0.071  0.078 -0.004  0.004  362
I   0.58  0.090 -0.078  0.080 -0.004  0.004  349
I   0.59  0.091 -0.072  0.081 -0.004  0.004  406
I   0.60  0.096 -0.070  0.072 -0.004  0.004  343
I   0.61  0.104 -0.074  0.067 -0.004  0.003  404
I   0.62  0.100 -0.068  0.091 -0.004  0.005  362
I   0.63  0.114 -0.076  0.063 -0.004  0.003  387
I   0.64  0.111 -0.071  0.080 -0.004  0.004  398
I   0.65  0.102 -0.074  0.079 -0.004  0.004  382
I   0.66  0.119 -0.082  0.078 -0.004  0.004  392
I   0.67  0.118 -0.063  0.080 -0.004  0.005  290
I   0.68  0.120 -0.079  0.102 -0.004  0.005  356
I   0.69  0.129 -0.087  0.118 -0.005  0.006  360
I   0.70  0.119 -0.073  0.100 -0.004  0.005  371
I   0.71  0.128 -0.084  0.087 -0.005  0.005  327
I   0.72  0.124 -0.085  0.109 -0.004  0.006  364
I   0.73  0.128 -0.093  0.098 -0.005  0.005  387
I   0.74  0.129 -0.086  0.093 -0.004  0.005  391
I   0.75  0.127 -0.086  0.105 -0.005  0.006  361
I   0.76  0.129 -0.088  0.089 -0.004  0.004  396
I   0.77  0.139 -0.091  0.095 -0.004  0.005  410
I   0.78  0.139 -0.097  0.112 -0.005  0.006  356
I   0.79  0.147 -0.110  0.105 -0.006  0.006  356
I   0.80  0.136 -0.103  0.102 -0.005  0.005  403
I   0.81  0.081 -0.111  0.140 -0.005  0.007  439
I   0.82  0.071 -0.119  0.140 -0.006  0.007  359
I   0.83  0.083 -0.111  0.135 -0.006  0.007  389
I   0.84  0.081 -0.110  0.190 -0.006  0.010  360
I   0.85  0.099 -0.130  0.163 -0.007  0.008  394
I   0.86  0.074 -0.121  0.163 -0.006  0.008  405
I   0.87  0.093 -0.131  0.148 -0.006  0.007  414
I   0.88  0.101 -0.114  0.136 -0.006  0.007  410
I   0.89  0.099 -0.121  0.162 -0.009  0.011  202
J   0.11  0.078 -0.220  0.070 -0.055  0.017   16
J   0.12  0.060 -0.109  0.063 -0.020  0.011   31
J   0.13  0.079 -0.222  0.089 -0.043  0.017   27
J   0.14  0.085 -0.150  0.178 -0.026  0.031   33
J   0.15  0.046 -0.126  0.159 -0.019  0.024   44
J   0.16  0.049 -0.093  0.143 -0.012  0.019   57
J   0.17  0.076 -0.172  0.210 -0.022  0.027   62
J   0.18  0.095 -0.157  0.111 -0.017  0.012   88
J   0.19  0.070 -0.115  0.119 -0.012  0.013   90
J   0.20  0.070 -0.119  0.132 -0.011  0.013  107
J   0.21  0.094 -0.107  0.129 -0.010  0.012  117
J   0.22  0.080 -0.129  0.093 -0.011  0.008  134
J   0.23  0.087 -0.131  0.139 -0.010  0.011  161
J   0.24  0.090 -0.118  0.139 -0.009  0.010  182
J   0.25  0.076 -0.103  0.107 -0.008  0.009  152
J   0.26  0.058 -0.163  0.117 -0.012  0.009  170
J   0.27  0.081 -0.152  0.136 -0.011  0.010  176
J   0.28  0.050 -0.130  0.118 -0.010  0.009  175
J   0.29  0.082 -0.132  0.112 -0.010  0.008  182
J   0.30  0.079 -0.132  0.116 -0.009  0.008  207
J   0.31  0.054 -0.133  0.142 -0.009  0.009  226
J   0.32  0.075 -0.125  0.133 -0.008  0.008  253
J   0.33  0.086 -0.150  0.142 -0.009  0.009  257
J   0.34  0.101 -0.137  0.099 -0.008  0.006  263
J   0.35  0.086 -0.118  0.137 -0.007  0.008  278
J   0.36  0.059 -0.139  0.126 -0.008  0.007  290
J   0.37  0.082 -0.165  0.127 -0.010  0.008  279
J   0.38  0.083 -0.130  0.119 -0.008  0.008  247
J   0.39  0.063 -0.118  0.130 -0.007  0.008  274
J   0.40  0.065 -0.108  0.141 -0.007  0.009  257
J   0.41  0.084 -0.154  0.134 -0.010  0.009  237
J   0.42  0.065 -0.146  0.161 -0.009  0.010  255
J   0.43  0.082 -0.144  0.095 -0.009  0.006  255
J   0.44  0.067 -0.148  0.144 -0.009  0.009  277
J   0.45  0.073 -0.154  0.118 -0.010  0.008  230
J   0.46  0.080 -0.167  0.158 -0.011  0.011  215
J   0.47  0.066 -0.152  0.128 -0.011  0.009  208
J   0.48  0.061 -0.141  0.139 -0.010  0.010  202
J   0.49  0.061 -0.154  0.153 -0.011  0.011  204
J   0.50  0.069 -0.170  0.134 -0.012  0.010  193
J   0.51  0.045 -0.135  0.132 -0.009  0.009  204
J   0.52  0.052 -0.149  0.178 -0.011  0.013  181
J   0.53  0.074 -0.102  0.162 -0.007  0.012  184
J   0.54  0.061 -0.146  0.140 -0.010  0.009  219
J   0.55  0.031 -0.130  0.173 -0.009  0.012  208
J   0.56  0.066 -0.122  0.150 -0.009  0.011  190
J   0.57  0.047 -0.141  0.179 -0.011  0.014  170
J   0.58  0.055 -0.166  0.145 -0.013  0.011  176
J   0.59  0.050 -0.132  0.177 -0.009  0.012  220
J   0.60  0.063 -0.114  0.133 -0.009  0.011  154
J   0.61  0.054 -0.120  0.177 -0.009  0.013  179
J   0.62  0.065 -0.140  0.187 -0.011  0.015  163
J   0.63  0.088 -0.160  0.131 -0.012  0.010  177
J   0.64  0.049 -0.118  0.199 -0.009  0.015  184
J   0.65  0.087 -0.179  0.162 -0.014  0.013  167
J   0.66  0.063 -0.147  0.192 -0.011  0.014  178
J   0.67  0.084 -0.123  0.161 -0.010  0.013  161
J   0.68  0.128 -0.151  0.146 -0.011  0.011  181
J   0.69  0.122 -0.136  0.201 -0.010  0.015  181
J   0.70  0.117 -0.131  0.166 -0.010  0.012  188
J   0.71  0.083 -0.125  0.198 -0.010  0.016  159
J   0.72  0.108 -0.136  0.225 -0.010  0.017  177
J   0.73  0.111 -0.137  0.169 -0.010  0.012  189
J   0.74  0.115 -0.115  0.177 -0.009  0.013  180
J   0.75  0.155 -0.200  0.129 -0.015  0.010  171
J   0.76  0.146 -0.151  0.151 -0.011  0.011  183
J   0.77  0.159 -0.142  0.142 -0.010  0.010  220
J   0.78  0.161 -0.141  0.146 -0.011  0.011  180
J   0.79  0.169 -0.105  0.171 -0.007  0.012  196
J   0.80  0.161 -0.123  0.139 -0.008  0.010  212
J   0.81  0.116 -0.116  0.152 -0.007  0.010  254
J   0.82  0.105 -0.114  0.125 -0.009  0.009  175
J   0.83  0.107 -0.157  0.173 -0.011  0.012  200
J   0.84  0.144 -0.187  0.184 -0.013  0.013  193
J   0.85  0.129 -0.148  0.197 -0.010  0.013  224
J   0.86  0.128 -0.129  0.208 -0.009  0.015  197
J   0.87  0.125 -0.137  0.179 -0.009  0.012  226
J   0.88  0.119 -0.110  0.146 -0.008  0.010  215
J   0.89  0.132 -0.154  0.247 -0.015  0.024  109
H   0.11  0.058 -0.210  0.107 -0.053  0.027   16
H   0.12  0.046 -0.112  0.102 -0.020  0.018   31
H   0.13  0.066 -0.264  0.119 -0.051  0.023   27
H   0.14  0.089 -0.138  0.199 -0.024  0.035   33
H   0.15  0.016 -0.094  0.170 -0.014  0.026   44
H   0.16  0.028 -0.114  0.183 -0.015  0.024   57
H   0.17  0.099 -0.171  0.166 -0.022  0.021   62
H   0.18  0.069 -0.127  0.148 -0.014  0.016   88
H   0.19  0.059 -0.123  0.133 -0.013  0.014   90
H   0.20  0.061 -0.120  0.110 -0.012  0.011  107
H   0.21  0.073 -0.114  0.150 -0.011  0.014  117
H   0.22  0.070 -0.152  0.111 -0.013  0.010  134
H   0.23  0.078 -0.161  0.141 -0.013  0.011  160
H   0.24  0.089 -0.131  0.144 -0.010  0.011  179
H   0.25  0.100 -0.145  0.104 -0.012  0.008  152
H   0.26  0.064 -0.164  0.165 -0.013  0.013  163
H   0.27  0.079 -0.166  0.118 -0.012  0.009  176
H   0.28  0.049 -0.142  0.147 -0.011  0.011  177
H   0.29  0.079 -0.157  0.122 -0.012  0.009  179
H   0.30  0.093 -0.131  0.134 -0.009  0.010  199
H   0.31  0.074 -0.147  0.131 -0.010  0.009  225
H   0.32  0.070 -0.117  0.130 -0.008  0.008  241
H   0.33  0.082 -0.140  0.150 -0.009  0.010  243
H   0.34  0.099 -0.133  0.118 -0.008  0.007  252
H   0.35  0.099 -0.138  0.128 -0.009  0.008  263
H   0.36  0.056 -0.153  0.148 -0.009  0.009  262
H   0.37  0.065 -0.159  0.132 -0.010  0.008  254
H   0.38  0.082 -0.120  0.134 -0.008  0.009  225
H   0.39  0.086 -0.159  0.136 -0.010  0.009  257
H   0.40  0.090 -0.151  0.152 -0.010  0.010  247
H   0.41  0.077 -0.128  0.134 -0.009  0.009  211
H   0.42  0.081 -0.167  0.142 -0.011  0.009  238
H   0.43  0.112 -0.132  0.124 -0.009  0.008  237
H   0.44  0.077 -0.169  0.178 -0.011  0.011  257
H   0.45  0.075 -0.154  0.139 -0.011  0.010  210
H   0.46  0.112 -0.184  0.117 -0.013  0.008  200
H   0.47  0.074 -0.175  0.150 -0.013  0.011  185
H   0.48  0.081 -0.176  0.152 -0.013  0.011  178
H   0.49  0.079 -0.157  0.183 -0.012  0.014  181
H   0.50  0.088 -0.165  0.153 -0.013  0.012  175
H   0.51  0.051 -0.133  0.195 -0.010  0.015  175
H   0.52  0.063 -0.132  0.165 -0.010  0.013  174
H   0.53  0.083 -0.159  0.162 -0.013  0.013  160
H   0.54  0.070 -0.168  0.169 -0.012  0.012  201
H   0.55  0.060 -0.162  0.167 -0.012  0.012  188
H   0.56  0.062 -0.152  0.174 -0.012  0.014  153
H   0.57  0.086 -0.190  0.152 -0.015  0.012  159
H   0.58  0.092 -0.159  0.167 -0.012  0.013  176
H   0.59  0.038 -0.169  0.218 -0.012  0.016  185
H   0.60  0.104 -0.202  0.134 -0.017  0.011  147
H   0.61  0.088 -0.181  0.191 -0.014  0.015  162
H   0.62  0.085 -0.200  0.172 -0.018  0.015  127
H   0.63  0.073 -0.224  0.177 -0.019  0.015  141
H   0.64  0.041 -0.149  0.179 -0.012  0.014  156
H   0.65  0.070 -0.177  0.188 -0.015  0.016  143
H   0.66  0.033 -0.186  0.282 -0.016  0.024  142
H   0.67  0.011 -0.131  0.200 -0.013  0.019  106
H   0.68  0.069 -0.107  0.196 -0.010  0.018  114
H   0.69  0.071 -0.230  0.215 -0.020  0.019  129
H   0.70  0.035 -0.168  0.212 -0.014  0.018  136
H   0.71  0.022 -0.176  0.160 -0.017  0.016  105
H   0.72  0.057 -0.171  0.185 -0.015  0.016  135
H   0.73  0.008 -0.138  0.192 -0.013  0.018  113
H   0.74  0.090 -0.148  0.156 -0.012  0.013  145
H   0.75  0.082 -0.216  0.181 -0.020  0.016  121
H   0.76  0.046 -0.174  0.197 -0.015  0.017  128
H   0.77  0.043 -0.189  0.214 -0.017  0.019  128
H   0.78  0.045 -0.188  0.215 -0.017  0.020  118
H   0.79  0.075 -0.205  0.202 -0.019  0.018  120
H   0.80  0.015 -0.137  0.189 -0.012  0.017  122
H   0.81  0.004 -0.199  0.216 -0.017  0.018  145
H   0.82 -0.024 -0.129  0.214 -0.013  0.021  100
H   0.83  0.018 -0.223  0.184 -0.020  0.017  124
H   0.84  0.041 -0.236  0.185 -0.023  0.018  109
H   0.85  0.036 -0.166  0.201 -0.016  0.020  105
H   0.86  0.028 -0.195  0.184 -0.018  0.017  113
H   0.87 -0.009 -0.172  0.191 -0.016  0.018  115
H   0.88 -0.018 -0.148  0.226 -0.014  0.021  117
H   0.89 -0.022 -0.148  0.224 -0.021  0.032   50
K   0.11  0.083 -0.217  0.254 -0.054  0.063   16
K   0.12  0.072 -0.088  0.099 -0.016  0.018   31
K   0.13  0.112 -0.217  0.140 -0.042  0.027   27
K   0.14  0.164 -0.167  0.146 -0.029  0.025   33
K   0.15  0.094 -0.140  0.124 -0.021  0.019   44
K   0.16  0.094 -0.128  0.192 -0.017  0.025   57
K   0.17  0.160 -0.175  0.118 -0.022  0.015   62
K   0.18  0.121 -0.129  0.120 -0.014  0.013   88
K   0.19  0.104 -0.136  0.167 -0.014  0.018   90
K   0.20  0.109 -0.101  0.109 -0.010  0.011  107
K   0.21  0.130 -0.156  0.139 -0.014  0.013  117
K   0.22  0.102 -0.166  0.121 -0.014  0.010  135
K   0.23  0.096 -0.126  0.151 -0.010  0.012  162
K   0.24  0.131 -0.153  0.110 -0.011  0.008  182
K   0.25  0.121 -0.111  0.144 -0.009  0.012  154
K   0.26  0.097 -0.136  0.134 -0.010  0.010  169
K   0.27  0.108 -0.149  0.140 -0.011  0.011  177
K   0.28  0.108 -0.133  0.136 -0.010  0.010  179
K   0.29  0.107 -0.133  0.130 -0.010  0.010  184
K   0.30  0.112 -0.103  0.154 -0.007  0.011  208
K   0.31  0.107 -0.125  0.125 -0.008  0.008  234
K   0.32  0.110 -0.119  0.123 -0.007  0.008  254
K   0.33  0.134 -0.160  0.121 -0.010  0.008  253
K   0.34  0.117 -0.111  0.125 -0.007  0.008  272
K   0.35  0.125 -0.137  0.118 -0.008  0.007  289
K   0.36  0.088 -0.127  0.138 -0.007  0.008  305
K   0.37  0.103 -0.119  0.143 -0.007  0.008  300
K   0.38  0.123 -0.154  0.128 -0.010  0.008  251
K   0.39  0.101 -0.128  0.136 -0.008  0.008  278
K   0.40  0.110 -0.188  0.133 -0.012  0.008  256
K   0.41  0.095 -0.159  0.140 -0.010  0.009  237
K   0.42  0.087 -0.151  0.157 -0.010  0.010  253
K   0.43  0.125 -0.168  0.105 -0.010  0.006  287
K   0.44  0.110 -0.180  0.131 -0.010  0.008  295
K   0.45  0.114 -0.162  0.129 -0.010  0.008  251
K   0.46  0.110 -0.141  0.140 -0.009  0.009  226
K   0.47  0.087 -0.140  0.146 -0.010  0.010  206
K   0.48  0.089 -0.180  0.150 -0.012  0.010  212
K   0.49  0.088 -0.147  0.129 -0.010  0.009  213
K   0.50  0.102 -0.177  0.150 -0.012  0.010  210
K   0.51  0.076 -0.182  0.143 -0.012  0.009  228
K   0.52  0.094 -0.143  0.167 -0.010  0.012  197
K   0.53  0.077 -0.137  0.119 -0.010  0.009  192
K   0.54  0.078 -0.149  0.157 -0.009  0.010  252
K   0.55  0.052 -0.147  0.174 -0.010  0.012  219
K   0.56  0.088 -0.147  0.144 -0.011  0.010  188
K   0.57  0.080 -0.180  0.195 -0.013  0.014  199
K   0.58  0.059 -0.130  0.181 -0.010  0.013  184
K   0.59  0.059 -0.148  0.200 -0.010  0.013  227
K   0.60  0.100 -0.159  0.177 -0.012  0.013  181
K   0.61  0.099 -0.178  0.167 -0.012  0.012  203
K   0.62  0.096 -0.165  0.164 -0.013  0.013  172
K   0.63  0.088 -0.186  0.167 -0.013  0.012  200
K   0.64  0.052 -0.114  0.192 -0.008  0.014  195
K   0.65  0.067 -0.133  0.172 -0.010  0.013  178
K   0.66  0.077 -0.166  0.199 -0.012  0.014  193
K   0.67  0.067 -0.183  0.184 -0.016  0.016  133
K   0.68  0.112 -0.209  0.148 -0.016  0.012  166
K   0.69  0.098 -0.219  0.188 -0.017  0.015  167
K   0.70  0.075 -0.209  0.261 -0.016  0.020  165
K   0.71  0.050 -0.174  0.194 -0.015  0.016  144
K   0.72  0.060 -0.214  0.200 -0.017  0.016  161
K   0.73  0.042 -0.156  0.218 -0.012  0.017  162
K   0.74  0.080 -0.142  0.195 -0.011  0.015  175
K   0.75  0.058 -0.204  0.182 -0.017  0.015  140
K   0.76  0.036 -0.193  0.226 -0.016  0.019  149
K   0.77  0.023 -0.155  0.162 -0.012  0.013  166
K   0.78  0.057 -0.194  0.193 -0.016  0.016  148
K   0.79  0.055 -0.223  0.194 -0.018  0.015  158
K   0.80  0.006 -0.162  0.215 -0.013  0.018  150
K   0.81 -0.011 -0.184  0.208 -0.014  0.016  169
K   0.82  0.004 -0.188  0.185 -0.017  0.016  129
K   0.83 -0.003 -0.195  0.164 -0.017  0.014  136
K   0.84 -0.017 -0.179  0.235 -0.016  0.021  129
K   0.85 -0.016 -0.143  0.139 -0.012  0.012  133
K   0.86  0.014 -0.171  0.220 -0.014  0.019  141
K   0.87 -0.040 -0.157  0.221 -0.013  0.018  147
K   0.88 -0.017 -0.179  0.177 -0.015  0.015  147
K   0.89  0.000 -0.199  0.141 -0.025  0.018   62
W1  0.11  0.137 -0.257  0.107 -0.062  0.026   17
W1  0.12  0.046 -0.087  0.133 -0.015  0.023   32
W1  0.13  0.112 -0.302  0.095 -0.057  0.018   28
W1  0.14  0.163 -0.145  0.095 -0.025  0.017   33
W1  0.15  0.085 -0.129  0.108 -0.019  0.016   44
W1  0.16  0.071 -0.188  0.174 -0.025  0.023   57
W1  0.17  0.117 -0.175  0.170 -0.022  0.022   62
W1  0.18  0.065 -0.215  0.141 -0.023  0.015   88
W1  0.19  0.012 -0.101  0.164 -0.011  0.017   90
W1  0.20  0.058 -0.134  0.181 -0.013  0.017  107
W1  0.21  0.085 -0.164  0.175 -0.015  0.016  118
W1  0.22  0.041 -0.166  0.118 -0.014  0.010  137
W1  0.23  0.029 -0.149  0.160 -0.012  0.013  163
W1  0.24  0.041 -0.129  0.136 -0.009  0.010  186
W1  0.25  0.058 -0.130  0.141 -0.010  0.011  156
W1  0.26  0.038 -0.146  0.150 -0.011  0.011  171
W1  0.27  0.039 -0.152  0.165 -0.011  0.012  182
W1  0.28  0.043 -0.160  0.140 -0.012  0.010  184
W1  0.29 -0.005 -0.092  0.183 -0.007  0.013  190
W1  0.30  0.040 -0.133  0.136 -0.009  0.009  214
W1  0.31  0.051 -0.137  0.119 -0.009  0.008  242
W1  0.32  0.024 -0.126  0.163 -0.008  0.010  275
W1  0.33  0.054 -0.148  0.143 -0.009  0.009  281
W1  0.34  0.039 -0.141  0.128 -0.008  0.007  293
W1  0.35  0.037 -0.131  0.126 -0.007  0.007  329
W1  0.36  0.035 -0.135  0.134 -0.007  0.007  334
W1  0.37  0.048 -0.140  0.141 -0.008  0.008  334
W1  0.38  0.049 -0.156  0.137 -0.009  0.008  290
W1  0.39  0.063 -0.153  0.133 -0.008  0.007  340
W1  0.40  0.050 -0.154  0.141 -0.009  0.008  324
W1  0.41  0.061 -0.160  0.147 -0.009  0.008  306
W1  0.42  0.059 -0.146  0.131 -0.008  0.007  330
W1  0.43  0.044 -0.153  0.142 -0.008  0.007  361
W1  0.44  0.062 -0.140  0.129 -0.007  0.007  379
W1  0.45  0.072 -0.152  0.133 -0.008  0.007  333
W1  0.46  0.077 -0.152  0.127 -0.009  0.007  311
W1  0.47  0.056 -0.126  0.162 -0.007  0.009  311
W1  0.48  0.050 -0.147  0.161 -0.008  0.009  305
W1  0.49  0.065 -0.152  0.127 -0.008  0.007  347
W1  0.50  0.068 -0.129  0.123 -0.007  0.007  321
W1  0.51  0.069 -0.135  0.112 -0.007  0.006  345
W1  0.52  0.066 -0.154  0.137 -0.008  0.007  341
W1  0.53  0.063 -0.162  0.115 -0.009  0.006  338
W1  0.54  0.066 -0.139  0.144 -0.007  0.007  406
W1  0.55  0.069 -0.147  0.128 -0.008  0.007  377
W1  0.56  0.070 -0.134  0.143 -0.007  0.008  341
W1  0.57  0.085 -0.132  0.117 -0.007  0.006  361
W1  0.58  0.086 -0.150  0.124 -0.008  0.007  348
W1  0.59  0.077 -0.135  0.134 -0.007  0.007  406
W1  0.60  0.076 -0.134  0.152 -0.007  0.008  339
W1  0.61  0.079 -0.141  0.138 -0.007  0.007  403
W1  0.62  0.106 -0.144  0.146 -0.008  0.008  360
W1  0.63  0.082 -0.132  0.145 -0.007  0.007  384
W1  0.64  0.081 -0.134  0.150 -0.007  0.007  399
W1  0.65  0.080 -0.167  0.153 -0.009  0.008  380
W1  0.66  0.084 -0.116  0.127 -0.006  0.006  391
W1  0.67  0.085 -0.141  0.144 -0.008  0.008  288
W1  0.68  0.093 -0.152  0.152 -0.008  0.008  356
W1  0.69  0.097 -0.139  0.156 -0.007  0.008  360
W1  0.70  0.098 -0.180  0.142 -0.009  0.007  369
W1  0.71  0.080 -0.147  0.149 -0.008  0.008  323
W1  0.72  0.089 -0.135  0.146 -0.007  0.008  362
W1  0.73  0.083 -0.155  0.141 -0.008  0.007  386
W1  0.74  0.075 -0.125  0.155 -0.006  0.008  390
W1  0.75  0.089 -0.155  0.122 -0.008  0.006  359
W1  0.76  0.075 -0.143  0.144 -0.007  0.007  392
W1  0.77  0.076 -0.155  0.198 -0.008  0.010  402
W1  0.78  0.078 -0.160  0.142 -0.009  0.008  355
W1  0.79  0.082 -0.151  0.173 -0.008  0.009  353
W1  0.80  0.047 -0.162  0.162 -0.008  0.008  403
W1  0.81 -0.003 -0.161  0.196 -0.008  0.009  435
W1  0.82  0.002 -0.176  0.170 -0.009  0.009  356
W1  0.83 -0.007 -0.169  0.224 -0.009  0.011  385
W1  0.84  0.002 -0.130  0.230 -0.007  0.012  361
W1  0.85  0.024 -0.185  0.192 -0.009  0.010  393
W1  0.86  0.010 -0.165  0.182 -0.008  0.009  400
W1  0.87 -0.002 -0.187  0.180 -0.009  0.009  414
W1  0.88 -0.013 -0.151  0.227 -0.007  0.011  408
W1  0.89  0.014 -0.186  0.225 -0.013  0.016  200
W2  0.11  0.099 -0.224  0.148 -0.054  0.036   17
W2  0.12 -0.002 -0.063  0.195 -0.011  0.034   32
W2  0.13  0.046 -0.219  0.180 -0.041  0.034   28
W2  0.14  0.148 -0.286  0.114 -0.050  0.020   33
W2  0.15  0.069 -0.146  0.137 -0.022  0.021   44
W2  0.16  0.033 -0.201  0.249 -0.027  0.033   57
W2  0.17  0.077 -0.171  0.205 -0.022  0.026   62
W2  0.18  0.035 -0.179  0.223 -0.019  0.024   88
W2  0.19  0.000 -0.129  0.166 -0.014  0.017   90
W2  0.20  0.046 -0.173  0.189 -0.017  0.018  107
W2  0.21  0.065 -0.216  0.194 -0.020  0.018  118
W2  0.22  0.010 -0.165  0.161 -0.014  0.014  137
W2  0.23  0.016 -0.157  0.156 -0.012  0.012  163
W2  0.24  0.012 -0.148  0.158 -0.011  0.012  186
W2  0.25  0.027 -0.119  0.184 -0.009  0.015  156
W2  0.26  0.026 -0.165  0.161 -0.013  0.012  171
W2  0.27  0.026 -0.196  0.177 -0.015  0.013  182
W2  0.28  0.036 -0.206  0.190 -0.015  0.014  184
W2  0.29 -0.011 -0.153  0.179 -0.011  0.013  190
W2  0.30  0.027 -0.172  0.155 -0.012  0.011  214
W2  0.31  0.053 -0.206  0.127 -0.013  0.008  242
W2  0.32 -0.002 -0.143  0.180 -0.009  0.011  275
W2  0.33  0.055 -0.234  0.131 -0.014  0.008  281
W2  0.34  0.013 -0.161  0.161 -0.009  0.009  293
W2  0.35  0.024 -0.171  0.134 -0.009  0.007  329
W2  0.36  0.025 -0.168  0.165 -0.009  0.009  334
W2  0.37  0.043 -0.173  0.157 -0.009  0.009  334
W2  0.38  0.032 -0.147  0.163 -0.009  0.010  290
W2  0.39  0.057 -0.189  0.150 -0.010  0.008  340
W2  0.40  0.026 -0.154  0.188 -0.009  0.010  324
W2  0.41  0.055 -0.163  0.167 -0.009  0.010  306
W2  0.42  0.055 -0.174  0.149 -0.010  0.008  330
W2  0.43  0.036 -0.167  0.171 -0.009  0.009  361
W2  0.44  0.060 -0.169  0.148 -0.009  0.008  379
W2  0.45  0.078 -0.159  0.153 -0.009  0.008  333
W2  0.46  0.088 -0.178  0.142 -0.010  0.008  311
W2  0.47  0.065 -0.130  0.165 -0.007  0.009  311
W2  0.48  0.070 -0.184  0.157 -0.011  0.009  305
W2  0.49  0.065 -0.150  0.154 -0.008  0.008  347
W2  0.50  0.076 -0.160  0.127 -0.009  0.007  321
W2  0.51  0.068 -0.150  0.139 -0.008  0.007  345
W2  0.52  0.071 -0.170  0.161 -0.009  0.009  341
W2  0.53  0.064 -0.151  0.167 -0.008  0.009  338
W2  0.54  0.073 -0.158  0.162 -0.008  0.008  406
W2  0.55  0.065 -0.132  0.174 -0.007  0.009  377
W2  0.56  0.073 -0.131  0.174 -0.007  0.009  341
W2  0.57  0.099 -0.172  0.125 -0.009  0.007  361
W2  0.58  0.093 -0.180  0.138 -0.010  0.007  348
W2  0.59  0.080 -0.137  0.153 -0.007  0.008  406
W2  0.60  0.088 -0.151  0.158 -0.008  0.009  339
W2  0.61  0.100 -0.174  0.156 -0.009  0.008  403
W2  0.62  0.117 -0.149  0.173 -0.008  0.009  360
W2  0.63  0.106 -0.153  0.151 -0.008  0.008  384
W2  0.64  0.106 -0.146  0.146 -0.007  0.007  399
W2  0.65  0.095 -0.173  0.146 -0.009  0.008  380
W2  0.66  0.114 -0.146  0.143 -0.007  0.007  391
W2  0.67  0.109 -0.163  0.154 -0.010  0.009  288
W2  0.68  0.118 -0.156  0.164 -0.008  0.009  356
W2  0.69  0.124 -0.182  0.160 -0.010  0.008  360
W2  0.70  0.107 -0.150  0.175 -0.008  0.009  369
W2  0.71  0.109 -0.168  0.158 -0.009  0.009  323
W2  0.72  0.111 -0.148  0.151 -0.008  0.008  362
W2  0.73  0.123 -0.193  0.155 -0.010  0.008  386
W2  0.74  0.123 -0.150  0.161 -0.008  0.008  390
W2  0.75  0.120 -0.153  0.148 -0.008  0.008  359
W2  0.76  0.115 -0.163  0.147 -0.008  0.007  392
W2  0.77  0.118 -0.152  0.189 -0.008  0.009  402
W2  0.78  0.109 -0.137  0.155 -0.007  0.008  355
W2  0.79  0.132 -0.169  0.154 -0.009  0.008  353
W2  0.80  0.108 -0.210  0.173 -0.010  0.009  403
W2  0.81  0.040 -0.172  0.199 -0.008  0.010  435
W2  0.82  0.054 -0.184  0.190 -0.010  0.010  356
W2  0.83  0.048 -0.155  0.227 -0.008  0.012  385
W2  0.84  0.064 -0.158  0.228 -0.008  0.012  361
W2  0.85  0.081 -0.199  0.200 -0.010  0.010  393
W2  0.86  0.059 -0.184  0.204 -0.009  0.010  400
W2  0.87  0.055 -0.202  0.197 -0.010  0.010  414
W2  0.88  0.048 -0.171  0.208 -0.008  0.010  408
W2  0.89  0.077 -0.186  0.206 -0.013  0.015  200
W3  0.11  0.173 -0.452  0.125 -0.110  0.030   17
W3  0.12  0.042 -0.142  0.165 -0.025  0.029   32
W3  0.13  0.111 -0.204  0.169 -0.038  0.032   28
W3  0.14  0.187 -0.245  0.122 -0.043  0.021   33
W3  0.15  0.057 -0.153  0.199 -0.023  0.030   44
W3  0.16  0.013 -0.178  0.330 -0.024  0.044   57
W3  0.17  0.096 -0.229  0.138 -0.029  0.018   62
W3  0.18  0.086 -0.246  0.195 -0.026  0.021   88
W3  0.19  0.021 -0.203  0.224 -0.021  0.024   90
W3  0.20  0.050 -0.169  0.207 -0.016  0.020  107
W3  0.21  0.089 -0.219  0.147 -0.020  0.014  118
W3  0.22  0.007 -0.219  0.175 -0.019  0.015  137
W3  0.23  0.004 -0.175  0.181 -0.014  0.014  163
W3  0.24  0.015 -0.195  0.206 -0.014  0.015  186
W3  0.25  0.067 -0.206  0.157 -0.017  0.013  156
W3  0.26  0.004 -0.178  0.227 -0.014  0.017  171
W3  0.27  0.030 -0.252  0.180 -0.019  0.013  182
W3  0.28  0.038 -0.230  0.212 -0.017  0.016  184
W3  0.29  0.009 -0.201  0.199 -0.015  0.014  190
W3  0.30  0.024 -0.173  0.213 -0.012  0.015  214
W3  0.31  0.030 -0.210  0.198 -0.014  0.013  241
W3  0.32  0.019 -0.211  0.181 -0.013  0.011  275
W3  0.33  0.039 -0.207  0.150 -0.012  0.009  281
W3  0.34  0.011 -0.173  0.182 -0.010  0.011  293
W3  0.35 -0.013 -0.168  0.173 -0.009  0.010  329
W3  0.36  0.022 -0.195  0.165 -0.011  0.009  334
W3  0.37  0.045 -0.196  0.172 -0.011  0.009  334
W3  0.38  0.046 -0.236  0.145 -0.014  0.009  290
W3  0.39  0.044 -0.195  0.156 -0.011  0.008  340
W3  0.40  0.022 -0.193  0.150 -0.011  0.008  324
W3  0.41  0.050 -0.177  0.162 -0.010  0.009  306
W3  0.42  0.043 -0.184  0.187 -0.010  0.010  330
W3  0.43  0.053 -0.205  0.159 -0.011  0.008  361
W3  0.44  0.070 -0.221  0.143 -0.011  0.007  379
W3  0.45  0.055 -0.181  0.166 -0.010  0.009  333
W3  0.46  0.062 -0.199  0.181 -0.011  0.010  311
W3  0.47  0.056 -0.189  0.179 -0.011  0.010  311
W3  0.48  0.009 -0.187  0.192 -0.011  0.011  305
W3  0.49  0.050 -0.166  0.141 -0.009  0.008  347
W3  0.50  0.034 -0.160  0.170 -0.009  0.009  321
W3  0.51  0.051 -0.191  0.167 -0.010  0.009  345
W3  0.52  0.070 -0.207  0.144 -0.011  0.008  341
W3  0.53  0.051 -0.187  0.176 -0.010  0.010  338
W3  0.54  0.053 -0.191  0.165 -0.009  0.008  406
W3  0.55  0.048 -0.164  0.166 -0.008  0.009  377
W3  0.56  0.058 -0.162  0.180 -0.009  0.010  341
W3  0.57  0.060 -0.164  0.181 -0.009  0.010  361
W3  0.58  0.059 -0.181  0.215 -0.010  0.012  348
W3  0.59  0.057 -0.184  0.173 -0.009  0.009  405
W3  0.60  0.086 -0.177  0.159 -0.010  0.009  338
W3  0.61  0.073 -0.157  0.197 -0.008  0.010  403
W3  0.62  0.096 -0.184  0.183 -0.010  0.010  360
W3  0.63  0.078 -0.151  0.202 -0.008  0.010  384
W3  0.64  0.077 -0.167  0.180 -0.008  0.009  398
W3  0.65  0.077 -0.185  0.160 -0.010  0.008  380
W3  0.66  0.094 -0.161  0.166 -0.008  0.008  391
W3  0.67  0.096 -0.223  0.156 -0.013  0.009  288
W3  0.68  0.108 -0.181  0.175 -0.010  0.009  356
W3  0.69  0.115 -0.192  0.170 -0.010  0.009  360
W3  0.70  0.104 -0.204  0.184 -0.011  0.010  369
W3  0.71  0.086 -0.199  0.191 -0.011  0.011  323
W3  0.72  0.096 -0.150  0.189 -0.008  0.010  362
W3  0.73  0.111 -0.193  0.179 -0.010  0.009  386
W3  0.74  0.112 -0.190  0.202 -0.010  0.010  390
W3  0.75  0.111 -0.170  0.213 -0.009  0.011  359
W3  0.76  0.083 -0.165  0.215 -0.008  0.011  392
W3  0.77  0.107 -0.180  0.188 -0.009  0.009  402
W3  0.78  0.092 -0.148  0.197 -0.008  0.010  352
W3  0.79  0.125 -0.205  0.213 -0.011  0.011  353
W3  0.80  0.092 -0.223  0.208 -0.011  0.010  403
W3  0.81  0.046 -0.197  0.203 -0.009  0.010  435
W3  0.82  0.037 -0.182  0.204 -0.010  0.011  356
W3  0.83  0.056 -0.216  0.219 -0.011  0.011  385
W3  0.84  0.082 -0.223  0.205 -0.012  0.011  361
W3  0.85  0.058 -0.201  0.219 -0.010  0.011  393
W3  0.86  0.054 -0.198  0.204 -0.010  0.010  400
W3  0.87  0.039 -0.199  0.216 -0.010  0.011  414
W3  0.88  0.049 -0.195  0.203 -0.010  0.010  408
W3  0.89  0.091 -0.224  0.222 -0.016  0.016  200
W4  0.11  0.288 -0.656  0.251 -0.159  0.061   17
W4  0.12  0.093 -0.200  0.278 -0.035  0.049   32
W4  0.13  0.238 -0.336  0.139 -0.064  0.026   28
W4  0.14  0.237 -0.282  0.226 -0.049  0.039   33
W4  0.15  0.118 -0.125  0.288 -0.019  0.043   44
W4  0.16  0.115 -0.209  0.361 -0.028  0.048   57
W4  0.17  0.158 -0.226  0.263 -0.029  0.033   62
W4  0.18  0.206 -0.312  0.217 -0.033  0.023   88
W4  0.19  0.102 -0.231  0.289 -0.024  0.030   90
W4  0.20  0.136 -0.251  0.289 -0.024  0.028  107
W4  0.21  0.179 -0.273  0.173 -0.025  0.016  118
W4  0.22  0.068 -0.208  0.270 -0.018  0.023  137
W4  0.23  0.072 -0.237  0.248 -0.019  0.019  163
W4  0.24  0.116 -0.249  0.251 -0.018  0.018  186
W4  0.25  0.145 -0.175  0.169 -0.014  0.014  156
W4  0.26  0.082 -0.186  0.242 -0.014  0.018  171
W4  0.27  0.098 -0.227  0.194 -0.017  0.014  182
W4  0.28  0.116 -0.210  0.220 -0.016  0.016  184
W4  0.29  0.092 -0.255  0.235 -0.019  0.017  190
W4  0.30  0.097 -0.195  0.250 -0.013  0.017  214
W4  0.31  0.127 -0.191  0.221 -0.012  0.014  242
W4  0.32  0.140 -0.224  0.164 -0.014  0.010  275
W4  0.33  0.142 -0.209  0.161 -0.012  0.010  281
W4  0.34  0.145 -0.205  0.160 -0.012  0.009  293
W4  0.35  0.097 -0.168  0.220 -0.009  0.012  329
W4  0.36  0.124 -0.206  0.192 -0.011  0.010  334
W4  0.37  0.145 -0.170  0.196 -0.009  0.011  334
W4  0.38  0.134 -0.187  0.222 -0.011  0.013  290
W4  0.39  0.149 -0.189  0.163 -0.010  0.009  340
W4  0.40  0.128 -0.169  0.167 -0.009  0.009  324
W4  0.41  0.167 -0.199  0.214 -0.011  0.012  306
W4  0.42  0.157 -0.176  0.185 -0.010  0.010  330
W4  0.43  0.173 -0.179  0.180 -0.009  0.009  361
W4  0.44  0.190 -0.211  0.159 -0.011  0.008  379
W4  0.45  0.197 -0.207  0.178 -0.011  0.010  333
W4  0.46  0.184 -0.191  0.203 -0.011  0.012  311
W4  0.47  0.195 -0.187  0.191 -0.011  0.011  311
W4  0.48  0.177 -0.217  0.182 -0.012  0.010  305
W4  0.49  0.180 -0.166  0.226 -0.009  0.012  347
W4  0.50  0.192 -0.179  0.199 -0.010  0.011  321
W4  0.51  0.196 -0.200  0.186 -0.011  0.010  345
W4  0.52  0.215 -0.198  0.182 -0.011  0.010  341
W4  0.53  0.207 -0.212  0.212 -0.012  0.012  338
W4  0.54  0.207 -0.222  0.211 -0.011  0.010  406
W4  0.55  0.190 -0.190  0.209 -0.010  0.011  377
W4  0.56  0.213 -0.193  0.214 -0.010  0.012  341
W4  0.57  0.225 -0.206  0.205 -0.011  0.011  361
W4  0.58  0.230 -0.214  0.196 -0.011  0.010  348
W4  0.59  0.217 -0.186  0.221 -0.009  0.011  406
W4  0.60  0.256 -0.193  0.205 -0.010  0.011  339
W4  0.61  0.252 -0.220  0.231 -0.011  0.011  403
W4  0.62  0.262 -0.199  0.210 -0.010  0.011  360
W4  0.63  0.245 -0.205  0.187 -0.010  0.010  384
W4  0.64  0.238 -0.202  0.202 -0.010  0.010  399
W4  0.65  0.244 -0.237  0.205 -0.012  0.010  380
W4  0.66  0.261 -0.209  0.205 -0.011  0.010  391
W4  0.67  0.228 -0.169  0.272 -0.010  0.016  288
W4  0.68  0.248 -0.232  0.229 -0.012  0.012  355
W4  0.69  0.297 -0.212  0.216 -0.011  0.011  360
W4  0.70  0.260 -0.189  0.277 -0.010  0.014  369
W4  0.71  0.279 -0.214  0.223 -0.012  0.012  323
W4  0.72  0.269 -0.200  0.232 -0.011  0.012  362
W4  0.73  0.281 -0.210  0.234 -0.011  0.012  386
W4  0.74  0.278 -0.218  0.228 -0.011  0.012  390
W4  0.75  0.275 -0.208  0.231 -0.011  0.012  359
W4  0.76  0.307 -0.250  0.221 -0.013  0.011  392
W4  0.77  0.281 -0.259  0.228 -0.013  0.011  402
W4  0.78  0.267 -0.218  0.266 -0.012  0.014  354
W4  0.79  0.301 -0.209  0.221 -0.011  0.012  353
W4  0.80  0.263 -0.189  0.237 -0.009  0.012  403
W4  0.81  0.220 -0.213  0.247 -0.010  0.012  435
W4  0.82  0.222 -0.236  0.239 -0.012  0.013  356
W4  0.83  0.233 -0.256  0.235 -0.013  0.012  385
W4  0.84  0.262 -0.249  0.237 -0.013  0.012  361
W4  0.85  0.238 -0.209  0.263 -0.011  0.013  393
W4  0.86  0.238 -0.194  0.245 -0.010  0.012  400
W4  0.87  0.221 -0.182  0.250 -0.009  0.012  414
W4  0.88  0.246 -0.225  0.275 -0.011  0.014  408
W4  0.89  0.286 -0.256  0.254 -0.018  0.018  200


==> table3.dat <==
Title: Empirical Conversions of Broad-Band Optical and Infrared Magnitudes to 
       Monochromatic Continuum Luminosities for Active Galactic Nuclei
Author: Kozlowski Szymon
Table: Median Ratios between the Broad-Band and Monochrom. Luminosity at 3000A
================================================================================
Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---   Name   Filter Name
   5-  8 F4.2   ---   z      Redshift
  10- 15 F6.3   ---   logR   Log10(R) is the median ratio between the broad band
                             Luminosity and monochromatic luminosity
  17- 22 F6.3   ---   nsR    Negative dispersion around log10(R)
  24- 29 F6.3   ---   psR    Positive dispersion around log10(R)
  31- 36 F6.3   ---   nuR    Negative uncertainty of log10(R)
  38- 43 F6.3   ---   puR    Positive uncertainty of log10(R)
  45- 48 I4     ---   Nobj   Number of objects per redshift bin
--------------------------------------------------------------------------------
u   0.35  0.071 -0.085  0.125 -0.006  0.009  179
u   0.36  0.056 -0.089  0.114 -0.005  0.006  336
u   0.37  0.078 -0.101  0.104 -0.006  0.006  334
u   0.38  0.094 -0.123  0.103 -0.007  0.006  290
u   0.39  0.068 -0.096  0.117 -0.005  0.006  341
u   0.40  0.067 -0.091  0.109 -0.005  0.006  323
u   0.41  0.052 -0.097  0.099 -0.006  0.006  306
u   0.42  0.044 -0.092  0.103 -0.005  0.006  331
u   0.43  0.040 -0.084  0.098 -0.004  0.005  362
u   0.44  0.031 -0.093  0.092 -0.005  0.005  380
u   0.45  0.042 -0.086  0.118 -0.005  0.006  334
u   0.46  0.042 -0.096  0.097 -0.005  0.005  314
u   0.47  0.050 -0.093  0.119 -0.005  0.007  314
u   0.48  0.043 -0.105  0.116 -0.006  0.007  307
u   0.49  0.068 -0.099  0.110 -0.005  0.006  348
u   0.50  0.034 -0.094  0.111 -0.005  0.006  321
u   0.51  0.050 -0.100  0.104 -0.005  0.006  344
u   0.52  0.057 -0.101  0.087 -0.005  0.005  343
u   0.53  0.056 -0.093  0.089 -0.005  0.005  340
u   0.54  0.047 -0.106  0.091 -0.005  0.004  408
u   0.55  0.051 -0.103  0.078 -0.005  0.004  380
u   0.56  0.041 -0.092  0.104 -0.005  0.006  342
u   0.57  0.051 -0.095  0.090 -0.005  0.005  363
u   0.58  0.052 -0.105  0.103 -0.006  0.006  348
u   0.59  0.050 -0.092  0.103 -0.005  0.005  407
u   0.60  0.037 -0.102  0.123 -0.005  0.007  343
u   0.61  0.047 -0.082  0.103 -0.004  0.005  404
u   0.62  0.042 -0.100  0.108 -0.005  0.006  360
u   0.63  0.057 -0.097  0.087 -0.005  0.004  389
u   0.64  0.060 -0.112  0.098 -0.006  0.005  399
u   0.65  0.048 -0.100  0.088 -0.005  0.004  384
u   0.66  0.059 -0.100  0.089 -0.005  0.004  392
u   0.67  0.050 -0.095  0.098 -0.006  0.006  293
u   0.68  0.057 -0.093  0.107 -0.005  0.006  357
u   0.69  0.071 -0.094  0.088 -0.005  0.005  361
u   0.70  0.071 -0.097  0.088 -0.005  0.005  374
u   0.71  0.090 -0.117  0.089 -0.006  0.005  327
u   0.72  0.072 -0.099  0.104 -0.005  0.005  365
u   0.73  0.089 -0.106  0.080 -0.005  0.004  389
u   0.74  0.076 -0.090  0.091 -0.005  0.005  393
u   0.75  0.084 -0.102  0.098 -0.005  0.005  361
u   0.76  0.104 -0.115  0.085 -0.006  0.004  397
u   0.77  0.100 -0.096  0.078 -0.005  0.004  412
u   0.78  0.107 -0.089  0.095 -0.005  0.005  360
u   0.79  0.104 -0.108  0.103 -0.006  0.005  361
u   0.80  0.108 -0.087  0.107 -0.004  0.005  405
u   0.81  0.106 -0.099  0.112 -0.005  0.005  445
u   0.82  0.117 -0.094  0.080 -0.005  0.004  364
u   0.83  0.115 -0.084  0.098 -0.004  0.005  399
u   0.84  0.122 -0.103  0.102 -0.005  0.005  367
u   0.85  0.115 -0.087  0.092 -0.004  0.005  400
u   0.86  0.130 -0.086  0.098 -0.004  0.005  413
u   0.87  0.127 -0.100  0.094 -0.005  0.005  423
u   0.88  0.132 -0.103  0.092 -0.005  0.004  419
u   0.89  0.129 -0.103  0.100 -0.005  0.005  398
u   0.90  0.123 -0.101  0.113 -0.005  0.006  372
u   0.91  0.127 -0.096  0.112 -0.005  0.006  362
u   0.92  0.137 -0.094  0.079 -0.005  0.004  364
u   0.93  0.129 -0.107  0.089 -0.005  0.004  432
u   0.94  0.127 -0.101  0.098 -0.005  0.005  399
u   0.95  0.133 -0.104  0.084 -0.005  0.004  411
u   0.96  0.145 -0.092  0.091 -0.004  0.004  437
u   0.97  0.137 -0.096  0.094 -0.004  0.004  466
u   0.98  0.136 -0.093  0.108 -0.004  0.005  432
u   0.99  0.138 -0.099  0.097 -0.005  0.005  353
u   1.00  0.137 -0.099  0.082 -0.005  0.004  443
u   1.01  0.148 -0.089  0.107 -0.004  0.005  525
u   1.02  0.152 -0.109  0.091 -0.005  0.004  423
u   1.03  0.148 -0.111  0.087 -0.005  0.004  477
u   1.04  0.139 -0.091  0.103 -0.004  0.005  450
u   1.05  0.148 -0.106  0.081 -0.005  0.004  495
u   1.06  0.143 -0.109  0.097 -0.005  0.004  527
u   1.07  0.145 -0.097  0.094 -0.004  0.004  472
u   1.08  0.161 -0.120  0.090 -0.005  0.004  509
u   1.09  0.148 -0.103  0.093 -0.004  0.004  549
u   1.10  0.174 -0.123  0.090 -0.005  0.004  530
u   1.11  0.172 -0.097  0.085 -0.005  0.004  411
u   1.12  0.176 -0.102  0.091 -0.005  0.004  448
u   1.13  0.186 -0.118  0.099 -0.005  0.004  541
u   1.14  0.178 -0.104  0.084 -0.005  0.004  397
u   1.15  0.178 -0.114  0.095 -0.005  0.004  467
u   1.16  0.189 -0.110  0.094 -0.005  0.004  509
u   1.17  0.177 -0.106  0.099 -0.005  0.004  489
u   1.18  0.175 -0.114  0.108 -0.005  0.005  498
u   1.19  0.190 -0.092  0.100 -0.004  0.004  590
u   1.20  0.186 -0.109  0.101 -0.005  0.004  554
u   1.21  0.189 -0.102  0.095 -0.004  0.004  526
u   1.22  0.190 -0.121  0.120 -0.005  0.005  587
u   1.23  0.199 -0.112  0.110 -0.004  0.004  659
u   1.24  0.209 -0.102  0.102 -0.005  0.005  398
u   1.25  0.199 -0.116  0.106 -0.005  0.005  548
u   1.26  0.213 -0.110  0.097 -0.005  0.004  501
u   1.27  0.217 -0.121  0.103 -0.006  0.005  466
u   1.28  0.207 -0.116  0.109 -0.005  0.005  499
u   1.29  0.206 -0.117  0.093 -0.005  0.004  589
u   1.30  0.202 -0.121  0.116 -0.005  0.005  596
u   1.31  0.196 -0.128  0.110 -0.006  0.005  466
u   1.32  0.213 -0.113  0.104 -0.005  0.005  468
u   1.33  0.215 -0.113  0.096 -0.005  0.004  528
u   1.34  0.217 -0.109  0.094 -0.004  0.004  607
u   1.35  0.209 -0.117  0.105 -0.005  0.005  471
u   1.36  0.210 -0.107  0.097 -0.004  0.004  684
u   1.37  0.222 -0.105  0.091 -0.005  0.004  409
u   1.38  0.196 -0.099  0.118 -0.005  0.005  485
u   1.39  0.201 -0.119  0.096 -0.005  0.004  484
u   1.40  0.212 -0.117  0.089 -0.005  0.004  499
u   1.41  0.211 -0.111  0.102 -0.005  0.004  534
u   1.42  0.214 -0.114  0.099 -0.005  0.005  482
u   1.43  0.209 -0.098  0.116 -0.005  0.005  461
u   1.44  0.203 -0.113  0.105 -0.005  0.005  496
u   1.45  0.212 -0.118  0.097 -0.005  0.004  475
u   1.46  0.218 -0.122  0.100 -0.005  0.004  621
u   1.47  0.211 -0.100  0.083 -0.004  0.004  545
u   1.48  0.199 -0.101  0.102 -0.004  0.004  521
u   1.49  0.198 -0.112  0.094 -0.004  0.004  636
u   1.50  0.191 -0.145  0.095 -0.006  0.004  582
u   1.51  0.187 -0.103  0.101 -0.004  0.004  648
u   1.52  0.186 -0.136  0.096 -0.006  0.004  577
u   1.53  0.188 -0.113  0.097 -0.005  0.004  512
u   1.54  0.181 -0.131  0.102 -0.005  0.004  718
u   1.55  0.191 -0.107  0.098 -0.004  0.004  777
u   1.56  0.186 -0.113  0.110 -0.005  0.005  513
u   1.57  0.189 -0.102  0.104 -0.004  0.004  637
u   1.58  0.199 -0.101  0.107 -0.004  0.004  579
u   1.59  0.197 -0.132  0.107 -0.005  0.004  596
u   1.60  0.202 -0.115  0.093 -0.005  0.004  594
u   1.61  0.201 -0.099  0.102 -0.004  0.004  566
u   1.62  0.211 -0.103  0.096 -0.004  0.004  532
u   1.63  0.230 -0.107  0.096 -0.004  0.004  585
u   1.64  0.223 -0.107  0.101 -0.005  0.004  544
u   1.65  0.232 -0.117  0.095 -0.005  0.004  636
u   1.66  0.245 -0.111  0.092 -0.005  0.004  601
u   1.67  0.244 -0.115  0.096 -0.005  0.004  596
u   1.68  0.244 -0.124  0.114 -0.005  0.005  579
u   1.69  0.248 -0.109  0.102 -0.005  0.004  521
u   1.70  0.255 -0.122  0.107 -0.005  0.005  515
u   1.71  0.256 -0.126  0.100 -0.005  0.004  536
u   1.72  0.258 -0.125  0.095 -0.005  0.004  574
u   1.73  0.272 -0.105  0.111 -0.004  0.005  574
u   1.74  0.270 -0.125  0.107 -0.005  0.004  709
u   1.75  0.266 -0.106  0.104 -0.004  0.004  644
u   1.76  0.276 -0.132  0.100 -0.006  0.004  558
u   1.77  0.279 -0.134  0.097 -0.005  0.004  649
u   1.78  0.279 -0.120  0.103 -0.005  0.004  646
u   1.79  0.293 -0.132  0.109 -0.005  0.004  613
u   1.80  0.291 -0.126  0.112 -0.005  0.005  564
u   1.81  0.289 -0.119  0.091 -0.005  0.004  475
u   1.82  0.297 -0.122  0.102 -0.005  0.004  532
u   1.83  0.284 -0.121  0.112 -0.005  0.005  559
u   1.84  0.290 -0.112  0.106 -0.004  0.004  636
u   1.85  0.295 -0.128  0.098 -0.005  0.004  555
u   1.86  0.288 -0.123  0.123 -0.005  0.005  541
u   1.87  0.294 -0.124  0.107 -0.005  0.005  557
u   1.88  0.306 -0.141  0.104 -0.006  0.004  569
u   1.89  0.300 -0.156  0.112 -0.007  0.005  500
u   1.90  0.306 -0.134  0.109 -0.006  0.005  448
u   1.91  0.290 -0.154  0.115 -0.007  0.005  449
u   1.92  0.299 -0.116  0.110 -0.005  0.005  512
u   1.93  0.309 -0.123  0.108 -0.005  0.005  531
u   1.94  0.312 -0.116  0.101 -0.005  0.004  550
u   1.95  0.305 -0.118  0.116 -0.005  0.005  466
u   1.96  0.313 -0.107  0.112 -0.005  0.005  479
u   1.97  0.312 -0.119  0.100 -0.006  0.005  439
u   1.98  0.306 -0.128  0.117 -0.006  0.006  405
u   1.99  0.308 -0.138  0.124 -0.007  0.006  389
u   2.00  0.306 -0.170  0.119 -0.009  0.006  348
u   2.01  0.300 -0.127  0.138 -0.007  0.007  360
u   2.02  0.304 -0.133  0.134 -0.007  0.007  396
u   2.03  0.310 -0.138  0.122 -0.007  0.006  360
u   2.04  0.300 -0.134  0.138 -0.007  0.007  389
u   2.05  0.289 -0.148  0.130 -0.008  0.007  371
u   2.06  0.305 -0.159  0.138 -0.008  0.007  374
u   2.07  0.294 -0.114  0.133 -0.006  0.007  411
u   2.08  0.330 -0.140  0.130 -0.007  0.006  402
u   2.09  0.306 -0.150  0.124 -0.008  0.007  359
u   2.10  0.311 -0.166  0.136 -0.009  0.008  312
u   2.11  0.330 -0.135  0.130 -0.007  0.007  391
u   2.12  0.314 -0.124  0.109 -0.007  0.006  342
u   2.13  0.293 -0.126  0.129 -0.007  0.007  318
u   2.14  0.301 -0.149  0.149 -0.009  0.009  302
u   2.15  0.304 -0.168  0.103 -0.010  0.006  288
u   2.16  0.299 -0.169  0.148 -0.009  0.008  333
u   2.17  0.285 -0.153  0.143 -0.008  0.008  341
u   2.18  0.268 -0.162  0.174 -0.009  0.010  317
u   2.19  0.276 -0.156  0.152 -0.010  0.009  259
u   2.20  0.278 -0.178  0.118 -0.012  0.008  223
u   2.21  0.276 -0.147  0.125 -0.009  0.008  279
u   2.22  0.246 -0.171  0.126 -0.011  0.008  257
u   2.23  0.210 -0.138  0.163 -0.009  0.011  230
u   2.24  0.227 -0.150  0.153 -0.010  0.010  225
u   2.25  0.212 -0.134  0.168 -0.012  0.015  126
g   0.35  0.021 -0.078  0.118 -0.006  0.009  179
g   0.36  0.015 -0.100  0.097 -0.005  0.005  336
g   0.37  0.035 -0.089  0.095 -0.005  0.005  334
g   0.38  0.046 -0.102  0.086 -0.006  0.005  290
g   0.39  0.030 -0.104  0.107 -0.006  0.006  341
g   0.40  0.042 -0.099  0.086 -0.005  0.005  323
g   0.41  0.030 -0.089  0.096 -0.005  0.006  306
g   0.42  0.035 -0.091  0.088 -0.005  0.005  331
g   0.43  0.028 -0.073  0.088 -0.004  0.005  362
g   0.44  0.021 -0.081  0.079 -0.004  0.004  380
g   0.45  0.046 -0.089  0.091 -0.005  0.005  334
g   0.46  0.044 -0.091  0.091 -0.005  0.005  314
g   0.47  0.046 -0.070  0.095 -0.004  0.005  314
g   0.48  0.045 -0.086  0.104 -0.005  0.006  307
g   0.49  0.061 -0.068  0.098 -0.004  0.005  348
g   0.50  0.049 -0.087  0.089 -0.005  0.005  321
g   0.51  0.055 -0.077  0.099 -0.004  0.005  344
g   0.52  0.062 -0.082  0.083 -0.004  0.004  343
g   0.53  0.067 -0.091  0.080 -0.005  0.004  340
g   0.54  0.063 -0.079  0.087 -0.004  0.004  408
g   0.55  0.060 -0.063  0.084 -0.003  0.004  380
g   0.56  0.064 -0.083  0.082 -0.005  0.004  342
g   0.57  0.075 -0.083  0.073 -0.004  0.004  363
g   0.58  0.077 -0.083  0.087 -0.004  0.005  348
g   0.59  0.070 -0.080  0.095 -0.004  0.005  407
g   0.60  0.067 -0.074  0.112 -0.004  0.006  343
g   0.61  0.071 -0.058  0.087 -0.003  0.004  404
g   0.62  0.069 -0.065  0.091 -0.003  0.005  360
g   0.63  0.084 -0.074  0.082 -0.004  0.004  389
g   0.64  0.082 -0.070  0.085 -0.004  0.004  399
g   0.65  0.068 -0.056  0.079 -0.003  0.004  384
g   0.66  0.082 -0.067  0.077 -0.003  0.004  392
g   0.67  0.072 -0.061  0.082 -0.004  0.005  293
g   0.68  0.077 -0.068  0.082 -0.004  0.004  357
g   0.69  0.084 -0.066  0.086 -0.003  0.005  361
g   0.70  0.084 -0.063  0.080 -0.003  0.004  374
g   0.71  0.095 -0.073  0.077 -0.004  0.004  327
g   0.72  0.086 -0.070  0.079 -0.004  0.004  365
g   0.73  0.094 -0.068  0.072 -0.003  0.004  389
g   0.74  0.089 -0.062  0.075 -0.003  0.004  393
g   0.75  0.082 -0.067  0.086 -0.004  0.005  361
g   0.76  0.100 -0.073  0.085 -0.004  0.004  397
g   0.77  0.090 -0.065  0.074 -0.003  0.004  412
g   0.78  0.103 -0.061  0.069 -0.003  0.004  360
g   0.79  0.097 -0.072  0.085 -0.004  0.004  361
g   0.80  0.110 -0.080  0.077 -0.004  0.004  405
g   0.81  0.099 -0.067  0.081 -0.003  0.004  445
g   0.82  0.093 -0.054  0.079 -0.003  0.004  364
g   0.83  0.099 -0.068  0.079 -0.003  0.004  399
g   0.84  0.105 -0.076  0.089 -0.004  0.005  367
g   0.85  0.096 -0.057  0.070 -0.003  0.003  400
g   0.86  0.103 -0.068  0.077 -0.003  0.004  413
g   0.87  0.101 -0.066  0.082 -0.003  0.004  423
g   0.88  0.102 -0.068  0.062 -0.003  0.003  419
g   0.89  0.097 -0.056  0.085 -0.003  0.004  398
g   0.90  0.093 -0.079  0.070 -0.004  0.004  372
g   0.91  0.094 -0.065  0.081 -0.003  0.004  362
g   0.92  0.090 -0.063  0.075 -0.003  0.004  364
g   0.93  0.084 -0.074  0.071 -0.004  0.003  432
g   0.94  0.081 -0.073  0.073 -0.004  0.004  399
g   0.95  0.077 -0.071  0.072 -0.004  0.004  411
g   0.96  0.092 -0.076  0.057 -0.004  0.003  437
g   0.97  0.079 -0.069  0.066 -0.003  0.003  466
g   0.98  0.077 -0.070  0.079 -0.003  0.004  432
g   0.99  0.071 -0.069  0.082 -0.004  0.004  353
g   1.00  0.078 -0.072  0.068 -0.003  0.003  443
g   1.01  0.084 -0.061  0.086 -0.003  0.004  525
g   1.02  0.092 -0.073  0.072 -0.004  0.003  423
g   1.03  0.089 -0.076  0.071 -0.003  0.003  477
g   1.04  0.081 -0.061  0.074 -0.003  0.003  450
g   1.05  0.086 -0.074  0.067 -0.003  0.003  495
g   1.06  0.082 -0.071  0.072 -0.003  0.003  527
g   1.07  0.086 -0.064  0.069 -0.003  0.003  472
g   1.08  0.089 -0.075  0.069 -0.003  0.003  509
g   1.09  0.080 -0.063  0.082 -0.003  0.004  549
g   1.10  0.096 -0.075  0.076 -0.003  0.003  530
g   1.11  0.102 -0.064  0.058 -0.003  0.003  411
g   1.12  0.096 -0.065  0.074 -0.003  0.003  448
g   1.13  0.102 -0.081  0.075 -0.003  0.003  541
g   1.14  0.098 -0.073  0.069 -0.004  0.003  397
g   1.15  0.095 -0.082  0.068 -0.004  0.003  467
g   1.16  0.100 -0.074  0.068 -0.003  0.003  509
g   1.17  0.095 -0.076  0.072 -0.003  0.003  489
g   1.18  0.093 -0.081  0.078 -0.004  0.003  498
g   1.19  0.097 -0.065  0.079 -0.003  0.003  590
g   1.20  0.095 -0.078  0.084 -0.003  0.004  554
g   1.21  0.095 -0.070  0.071 -0.003  0.003  526
g   1.22  0.102 -0.082  0.085 -0.003  0.003  587
g   1.23  0.105 -0.082  0.077 -0.003  0.003  659
g   1.24  0.105 -0.076  0.092 -0.004  0.005  398
g   1.25  0.099 -0.074  0.075 -0.003  0.003  548
g   1.26  0.111 -0.071  0.076 -0.003  0.003  501
g   1.27  0.118 -0.097  0.078 -0.004  0.004  466
g   1.28  0.101 -0.073  0.081 -0.003  0.004  499
g   1.29  0.101 -0.068  0.082 -0.003  0.003  589
g   1.30  0.098 -0.088  0.100 -0.004  0.004  596
g   1.31  0.099 -0.077  0.081 -0.004  0.004  466
g   1.32  0.110 -0.082  0.082 -0.004  0.004  468
g   1.33  0.113 -0.077  0.070 -0.003  0.003  528
g   1.34  0.110 -0.067  0.073 -0.003  0.003  607
g   1.35  0.111 -0.071  0.075 -0.003  0.003  471
g   1.36  0.113 -0.073  0.089 -0.003  0.003  684
g   1.37  0.119 -0.079  0.084 -0.004  0.004  409
g   1.38  0.111 -0.074  0.083 -0.003  0.004  485
g   1.39  0.113 -0.090  0.079 -0.004  0.004  484
g   1.40  0.128 -0.088  0.073 -0.004  0.003  499
g   1.41  0.127 -0.085  0.084 -0.004  0.004  534
g   1.42  0.124 -0.063  0.086 -0.003  0.004  482
g   1.43  0.130 -0.077  0.086 -0.004  0.004  461
g   1.44  0.130 -0.086  0.074 -0.004  0.003  496
g   1.45  0.137 -0.086  0.079 -0.004  0.004  475
g   1.46  0.142 -0.091  0.083 -0.004  0.003  621
g   1.47  0.140 -0.068  0.079 -0.003  0.003  545
g   1.48  0.143 -0.091  0.077 -0.004  0.003  521
g   1.49  0.142 -0.081  0.081 -0.003  0.003  636
g   1.50  0.143 -0.100  0.090 -0.004  0.004  582
g   1.51  0.151 -0.084  0.074 -0.003  0.003  648
g   1.52  0.147 -0.093  0.082 -0.004  0.003  577
g   1.53  0.157 -0.093  0.073 -0.004  0.003  512
g   1.54  0.147 -0.090  0.088 -0.003  0.003  718
g   1.55  0.157 -0.088  0.083 -0.003  0.003  777
g   1.56  0.161 -0.092  0.083 -0.004  0.004  513
g   1.57  0.168 -0.088  0.076 -0.003  0.003  637
g   1.58  0.171 -0.087  0.089 -0.004  0.004  579
g   1.59  0.168 -0.094  0.090 -0.004  0.004  596
g   1.60  0.169 -0.087  0.086 -0.004  0.004  594
g   1.61  0.172 -0.085  0.071 -0.004  0.003  566
g   1.62  0.172 -0.089  0.086 -0.004  0.004  532
g   1.63  0.182 -0.089  0.088 -0.004  0.004  585
g   1.64  0.173 -0.088  0.088 -0.004  0.004  544
g   1.65  0.179 -0.086  0.084 -0.003  0.003  636
g   1.66  0.187 -0.084  0.080 -0.003  0.003  601
g   1.67  0.185 -0.078  0.084 -0.003  0.003  596
g   1.68  0.188 -0.095  0.092 -0.004  0.004  579
g   1.69  0.191 -0.090  0.083 -0.004  0.004  521
g   1.70  0.183 -0.085  0.105 -0.004  0.005  515
g   1.71  0.193 -0.101  0.089 -0.004  0.004  536
g   1.72  0.185 -0.082  0.083 -0.003  0.003  574
g   1.73  0.193 -0.085  0.107 -0.004  0.004  574
g   1.74  0.196 -0.097  0.096 -0.004  0.004  709
g   1.75  0.187 -0.081  0.099 -0.003  0.004  644
g   1.76  0.194 -0.100  0.098 -0.004  0.004  558
g   1.77  0.192 -0.097  0.104 -0.004  0.004  649
g   1.78  0.196 -0.086  0.080 -0.003  0.003  646
g   1.79  0.201 -0.091  0.094 -0.004  0.004  613
g   1.80  0.195 -0.085  0.105 -0.004  0.004  564
g   1.81  0.184 -0.081  0.083 -0.004  0.004  475
g   1.82  0.200 -0.088  0.087 -0.004  0.004  532
g   1.83  0.193 -0.092  0.092 -0.004  0.004  559
g   1.84  0.197 -0.090  0.088 -0.004  0.003  636
g   1.85  0.193 -0.095  0.091 -0.004  0.004  555
g   1.86  0.192 -0.098  0.109 -0.004  0.005  541
g   1.87  0.188 -0.099  0.101 -0.004  0.004  557
g   1.88  0.202 -0.118  0.101 -0.005  0.004  569
g   1.89  0.195 -0.109  0.104 -0.005  0.005  500
g   1.90  0.201 -0.099  0.110 -0.005  0.005  448
g   1.91  0.193 -0.118  0.088 -0.006  0.004  449
g   1.92  0.203 -0.106  0.096 -0.005  0.004  512
g   1.93  0.205 -0.101  0.097 -0.004  0.004  531
g   1.94  0.208 -0.093  0.098 -0.004  0.004  550
g   1.95  0.211 -0.107  0.111 -0.005  0.005  466
g   1.96  0.208 -0.090  0.097 -0.004  0.004  479
g   1.97  0.209 -0.096  0.101 -0.005  0.005  439
g   1.98  0.211 -0.103  0.112 -0.005  0.006  405
g   1.99  0.215 -0.117  0.097 -0.006  0.005  389
g   2.00  0.207 -0.111  0.106 -0.006  0.006  348
g   2.01  0.218 -0.118  0.100 -0.006  0.005  360
g   2.02  0.211 -0.100  0.119 -0.005  0.006  396
g   2.03  0.219 -0.105  0.114 -0.006  0.006  360
g   2.04  0.215 -0.108  0.105 -0.005  0.005  389
g   2.05  0.211 -0.124  0.099 -0.006  0.005  371
g   2.06  0.226 -0.121  0.117 -0.006  0.006  374
g   2.07  0.222 -0.098  0.105 -0.005  0.005  411
g   2.08  0.243 -0.096  0.128 -0.005  0.006  402
g   2.09  0.238 -0.118  0.105 -0.006  0.006  359
g   2.10  0.247 -0.132  0.110 -0.007  0.006  312
g   2.11  0.266 -0.097  0.107 -0.005  0.005  391
g   2.12  0.269 -0.112  0.097 -0.006  0.005  342
g   2.13  0.267 -0.127  0.095 -0.007  0.005  318
g   2.14  0.269 -0.117  0.128 -0.007  0.007  302
g   2.15  0.273 -0.127  0.116 -0.007  0.007  288
g   2.16  0.283 -0.131  0.127 -0.007  0.007  333
g   2.17  0.279 -0.121  0.134 -0.007  0.007  341
g   2.18  0.275 -0.117  0.165 -0.007  0.009  317
g   2.19  0.290 -0.115  0.136 -0.007  0.008  259
g   2.20  0.301 -0.150  0.124 -0.010  0.008  223
g   2.21  0.307 -0.125  0.133 -0.008  0.008  279
g   2.22  0.302 -0.146  0.114 -0.009  0.007  257
g   2.23  0.280 -0.118  0.121 -0.008  0.008  230
g   2.24  0.298 -0.138  0.130 -0.009  0.009  225
g   2.25  0.293 -0.111  0.158 -0.010  0.014  126
r   0.35 -0.007 -0.118  0.123 -0.009  0.009  179
r   0.36 -0.029 -0.129  0.155 -0.007  0.008  336
r   0.37 -0.013 -0.130  0.125 -0.007  0.007  334
r   0.38 -0.024 -0.108  0.132 -0.006  0.008  290
r   0.39 -0.045 -0.120  0.129 -0.007  0.007  341
r   0.40 -0.049 -0.109  0.154 -0.006  0.009  323
r   0.41 -0.069 -0.098  0.158 -0.006  0.009  306
r   0.42 -0.069 -0.099  0.141 -0.005  0.008  331
r   0.43 -0.070 -0.106  0.104 -0.006  0.005  362
r   0.44 -0.076 -0.104  0.110 -0.005  0.006  380
r   0.45 -0.069 -0.095  0.124 -0.005  0.007  334
r   0.46 -0.075 -0.089  0.127 -0.005  0.007  314
r   0.47 -0.076 -0.096  0.140 -0.005  0.008  314
r   0.48 -0.074 -0.106  0.114 -0.006  0.007  307
r   0.49 -0.059 -0.089  0.121 -0.005  0.006  348
r   0.50 -0.077 -0.089  0.111 -0.005  0.006  321
r   0.51 -0.073 -0.086  0.126 -0.005  0.007  344
r   0.52 -0.063 -0.110  0.114 -0.006  0.006  343
r   0.53 -0.060 -0.098  0.086 -0.005  0.005  340
r   0.54 -0.066 -0.083  0.113 -0.004  0.006  408
r   0.55 -0.067 -0.078  0.104 -0.004  0.005  380
r   0.56 -0.062 -0.094  0.111 -0.005  0.006  342
r   0.57 -0.067 -0.082  0.106 -0.004  0.006  363
r   0.58 -0.054 -0.079  0.115 -0.004  0.006  348
r   0.59 -0.066 -0.085  0.105 -0.004  0.005  407
r   0.60 -0.052 -0.090  0.110 -0.005  0.006  343
r   0.61 -0.056 -0.071  0.102 -0.004  0.005  404
r   0.62 -0.056 -0.086  0.102 -0.005  0.005  360
r   0.63 -0.043 -0.071  0.082 -0.004  0.004  389
r   0.64 -0.040 -0.075  0.087 -0.004  0.004  399
r   0.65 -0.053 -0.066  0.084 -0.003  0.004  384
r   0.66 -0.040 -0.076  0.097 -0.004  0.005  392
r   0.67 -0.033 -0.078  0.078 -0.005  0.005  293
r   0.68 -0.036 -0.073  0.092 -0.004  0.005  357
r   0.69 -0.031 -0.064  0.090 -0.003  0.005  361
r   0.70 -0.017 -0.074  0.082 -0.004  0.004  374
r   0.71 -0.013 -0.074  0.082 -0.004  0.005  327
r   0.72 -0.026 -0.054  0.097 -0.003  0.005  365
r   0.73 -0.009 -0.063  0.072 -0.003  0.004  389
r   0.74 -0.012 -0.065  0.082 -0.003  0.004  393
r   0.75 -0.016 -0.075  0.081 -0.004  0.004  361
r   0.76 -0.004 -0.064  0.075 -0.003  0.004  397
r   0.77 -0.003 -0.069  0.076 -0.003  0.004  412
r   0.78  0.000 -0.060  0.072 -0.003  0.004  360
r   0.79  0.003 -0.068  0.082 -0.004  0.004  361
r   0.80  0.015 -0.074  0.069 -0.004  0.003  405
r   0.81  0.013 -0.068  0.070 -0.003  0.003  445
r   0.82  0.001 -0.058  0.062 -0.003  0.003  364
r   0.83  0.008 -0.057  0.088 -0.003  0.004  399
r   0.84  0.021 -0.068  0.078 -0.004  0.004  367
r   0.85  0.014 -0.068  0.063 -0.003  0.003  400
r   0.86  0.020 -0.066  0.071 -0.003  0.003  413
r   0.87  0.019 -0.066  0.085 -0.003  0.004  423
r   0.88  0.021 -0.051  0.063 -0.002  0.003  419
r   0.89  0.021 -0.055  0.076 -0.003  0.004  398
r   0.90  0.024 -0.055  0.080 -0.003  0.004  372
r   0.91  0.028 -0.058  0.082 -0.003  0.004  362
r   0.92  0.029 -0.057  0.065 -0.003  0.003  364
r   0.93  0.028 -0.058  0.073 -0.003  0.004  432
r   0.94  0.031 -0.063  0.069 -0.003  0.003  399
r   0.95  0.031 -0.051  0.073 -0.003  0.004  411
r   0.96  0.036 -0.053  0.062 -0.003  0.003  437
r   0.97  0.039 -0.060  0.070 -0.003  0.003  466
r   0.98  0.042 -0.058  0.065 -0.003  0.003  432
r   0.99  0.038 -0.050  0.071 -0.003  0.004  353
r   1.00  0.039 -0.046  0.067 -0.002  0.003  443
r   1.01  0.053 -0.052  0.078 -0.002  0.003  525
r   1.02  0.061 -0.051  0.074 -0.002  0.004  423
r   1.03  0.063 -0.053  0.062 -0.002  0.003  477
r   1.04  0.062 -0.051  0.063 -0.002  0.003  450
r   1.05  0.060 -0.055  0.066 -0.002  0.003  495
r   1.06  0.061 -0.051  0.063 -0.002  0.003  527
r   1.07  0.066 -0.051  0.058 -0.002  0.003  472
r   1.08  0.070 -0.056  0.067 -0.002  0.003  509
r   1.09  0.068 -0.051  0.062 -0.002  0.003  549
r   1.10  0.072 -0.055  0.071 -0.002  0.003  530
r   1.11  0.077 -0.053  0.062 -0.003  0.003  411
r   1.12  0.072 -0.053  0.071 -0.003  0.003  448
r   1.13  0.073 -0.051  0.077 -0.002  0.003  541
r   1.14  0.078 -0.060  0.064 -0.003  0.003  397
r   1.15  0.071 -0.055  0.060 -0.003  0.003  467
r   1.16  0.076 -0.050  0.070 -0.002  0.003  509
r   1.17  0.081 -0.056  0.065 -0.003  0.003  489
r   1.18  0.080 -0.063  0.058 -0.003  0.003  498
r   1.19  0.081 -0.051  0.061 -0.002  0.003  590
r   1.20  0.079 -0.059  0.071 -0.002  0.003  554
r   1.21  0.086 -0.057  0.055 -0.002  0.002  526
r   1.22  0.091 -0.058  0.069 -0.002  0.003  587
r   1.23  0.090 -0.063  0.075 -0.002  0.003  659
r   1.24  0.096 -0.057  0.071 -0.003  0.004  398
r   1.25  0.088 -0.054  0.065 -0.002  0.003  548
r   1.26  0.097 -0.057  0.070 -0.003  0.003  501
r   1.27  0.103 -0.068  0.061 -0.003  0.003  466
r   1.28  0.100 -0.059  0.062 -0.003  0.003  499
r   1.29  0.096 -0.056  0.058 -0.002  0.002  589
r   1.30  0.091 -0.053  0.082 -0.002  0.003  596
r   1.31  0.089 -0.058  0.070 -0.003  0.003  466
r   1.32  0.099 -0.063  0.060 -0.003  0.003  468
r   1.33  0.098 -0.052  0.064 -0.002  0.003  528
r   1.34  0.100 -0.054  0.070 -0.002  0.003  607
r   1.35  0.101 -0.058  0.071 -0.003  0.003  471
r   1.36  0.098 -0.060  0.073 -0.002  0.003  684
r   1.37  0.102 -0.062  0.058 -0.003  0.003  409
r   1.38  0.093 -0.058  0.073 -0.003  0.003  485
r   1.39  0.092 -0.055  0.063 -0.003  0.003  484
r   1.40  0.092 -0.048  0.061 -0.002  0.003  499
r   1.41  0.092 -0.058  0.066 -0.002  0.003  534
r   1.42  0.094 -0.057  0.062 -0.003  0.003  482
r   1.43  0.086 -0.055  0.070 -0.003  0.003  461
r   1.44  0.085 -0.058  0.064 -0.003  0.003  496
r   1.45  0.080 -0.050  0.074 -0.002  0.003  475
r   1.46  0.087 -0.066  0.060 -0.003  0.002  621
r   1.47  0.082 -0.049  0.066 -0.002  0.003  545
r   1.48  0.080 -0.052  0.064 -0.002  0.003  521
r   1.49  0.086 -0.064  0.055 -0.003  0.002  636
r   1.50  0.075 -0.054  0.073 -0.002  0.003  582
r   1.51  0.078 -0.058  0.071 -0.002  0.003  648
r   1.52  0.078 -0.061  0.068 -0.003  0.003  577
r   1.53  0.084 -0.061  0.066 -0.003  0.003  512
r   1.54  0.077 -0.064  0.066 -0.002  0.002  718
r   1.55  0.081 -0.055  0.065 -0.002  0.002  777
r   1.56  0.077 -0.054  0.074 -0.002  0.003  513
r   1.57  0.083 -0.062  0.072 -0.002  0.003  637
r   1.58  0.085 -0.064  0.070 -0.003  0.003  579
r   1.59  0.082 -0.061  0.073 -0.003  0.003  596
r   1.60  0.078 -0.061  0.075 -0.002  0.003  594
r   1.61  0.081 -0.060  0.061 -0.003  0.003  566
r   1.62  0.081 -0.059  0.069 -0.003  0.003  532
r   1.63  0.088 -0.062  0.073 -0.003  0.003  585
r   1.64  0.079 -0.069  0.072 -0.003  0.003  544
r   1.65  0.086 -0.068  0.061 -0.003  0.002  636
r   1.66  0.085 -0.059  0.072 -0.002  0.003  601
r   1.67  0.082 -0.061  0.064 -0.002  0.003  596
r   1.68  0.086 -0.069  0.074 -0.003  0.003  579
r   1.69  0.088 -0.072  0.072 -0.003  0.003  521
r   1.70  0.082 -0.066  0.081 -0.003  0.004  515
r   1.71  0.086 -0.069  0.069 -0.003  0.003  536
r   1.72  0.080 -0.060  0.069 -0.002  0.003  574
r   1.73  0.090 -0.068  0.081 -0.003  0.003  574
r   1.74  0.086 -0.068  0.080 -0.003  0.003  709
r   1.75  0.079 -0.057  0.081 -0.002  0.003  644
r   1.76  0.084 -0.069  0.073 -0.003  0.003  558
r   1.77  0.080 -0.064  0.079 -0.003  0.003  649
r   1.78  0.083 -0.061  0.069 -0.002  0.003  646
r   1.79  0.094 -0.069  0.072 -0.003  0.003  613
r   1.80  0.085 -0.063  0.088 -0.003  0.004  564
r   1.81  0.077 -0.058  0.062 -0.003  0.003  475
r   1.82  0.090 -0.070  0.076 -0.003  0.003  532
r   1.83  0.087 -0.073  0.081 -0.003  0.003  559
r   1.84  0.085 -0.060  0.079 -0.002  0.003  636
r   1.85  0.085 -0.069  0.073 -0.003  0.003  555
r   1.86  0.089 -0.074  0.087 -0.003  0.004  541
r   1.87  0.086 -0.073  0.084 -0.003  0.004  557
r   1.88  0.095 -0.087  0.084 -0.004  0.004  569
r   1.89  0.091 -0.085  0.078 -0.004  0.003  500
r   1.90  0.096 -0.070  0.103 -0.003  0.005  448
r   1.91  0.094 -0.083  0.081 -0.004  0.004  449
r   1.92  0.099 -0.076  0.083 -0.003  0.004  512
r   1.93  0.106 -0.080  0.081 -0.003  0.004  531
r   1.94  0.107 -0.075  0.092 -0.003  0.004  550
r   1.95  0.113 -0.080  0.085 -0.004  0.004  466
r   1.96  0.109 -0.066  0.090 -0.003  0.004  479
r   1.97  0.111 -0.077  0.088 -0.004  0.004  439
r   1.98  0.119 -0.081  0.102 -0.004  0.005  405
r   1.99  0.121 -0.078  0.072 -0.004  0.004  389
r   2.00  0.115 -0.091  0.087 -0.005  0.005  348
r   2.01  0.131 -0.090  0.093 -0.005  0.005  360
r   2.02  0.128 -0.098  0.102 -0.005  0.005  396
r   2.03  0.131 -0.079  0.088 -0.004  0.005  360
r   2.04  0.127 -0.086  0.097 -0.004  0.005  389
r   2.05  0.128 -0.097  0.086 -0.005  0.004  371
r   2.06  0.134 -0.088  0.113 -0.005  0.006  374
r   2.07  0.141 -0.086  0.089 -0.004  0.004  411
r   2.08  0.162 -0.086  0.098 -0.004  0.005  402
r   2.09  0.148 -0.073  0.108 -0.004  0.006  359
r   2.10  0.155 -0.087  0.101 -0.005  0.006  312
r   2.11  0.175 -0.085  0.101 -0.004  0.005  391
r   2.12  0.178 -0.083  0.100 -0.004  0.005  342
r   2.13  0.181 -0.102  0.091 -0.006  0.005  318
r   2.14  0.180 -0.089  0.119 -0.005  0.007  302
r   2.15  0.183 -0.099  0.110 -0.006  0.006  288
r   2.16  0.198 -0.109  0.108 -0.006  0.006  333
r   2.17  0.193 -0.107  0.127 -0.006  0.007  341
r   2.18  0.198 -0.120  0.123 -0.007  0.007  317
r   2.19  0.205 -0.103  0.147 -0.006  0.009  259
r   2.20  0.212 -0.138  0.133 -0.009  0.009  223
r   2.21  0.216 -0.127  0.137 -0.008  0.008  279
r   2.22  0.210 -0.115  0.114 -0.007  0.007  257
r   2.23  0.185 -0.111  0.141 -0.007  0.009  230
r   2.24  0.202 -0.114  0.130 -0.008  0.009  225
r   2.25  0.224 -0.127  0.092 -0.011  0.008  126
i   0.35 -0.092 -0.127  0.221 -0.009  0.016  179
i   0.36 -0.091 -0.170  0.168 -0.009  0.009  336
i   0.37 -0.064 -0.161  0.152 -0.009  0.008  334
i   0.38 -0.078 -0.121  0.180 -0.007  0.011  290
i   0.39 -0.093 -0.136  0.153 -0.007  0.008  341
i   0.40 -0.085 -0.129  0.177 -0.007  0.010  323
i   0.41 -0.101 -0.115  0.201 -0.007  0.011  306
i   0.42 -0.089 -0.119  0.172 -0.007  0.009  331
i   0.43 -0.088 -0.111  0.142 -0.006  0.007  362
i   0.44 -0.096 -0.116  0.138 -0.006  0.007  380
i   0.45 -0.076 -0.122  0.141 -0.007  0.008  334
i   0.46 -0.075 -0.096  0.140 -0.005  0.008  314
i   0.47 -0.092 -0.096  0.173 -0.005  0.010  314
i   0.48 -0.077 -0.118  0.153 -0.007  0.009  307
i   0.49 -0.065 -0.111  0.139 -0.006  0.007  348
i   0.50 -0.080 -0.114  0.142 -0.006  0.008  321
i   0.51 -0.084 -0.087  0.144 -0.005  0.008  344
i   0.52 -0.073 -0.124  0.141 -0.007  0.008  343
i   0.53 -0.066 -0.116  0.119 -0.006  0.006  340
i   0.54 -0.073 -0.108  0.139 -0.005  0.007  408
i   0.55 -0.081 -0.103  0.122 -0.005  0.006  380
i   0.56 -0.075 -0.099  0.131 -0.005  0.007  342
i   0.57 -0.087 -0.084  0.135 -0.004  0.007  363
i   0.58 -0.061 -0.101  0.134 -0.005  0.007  348
i   0.59 -0.082 -0.093  0.119 -0.005  0.006  407
i   0.60 -0.067 -0.103  0.153 -0.006  0.008  343
i   0.61 -0.074 -0.084  0.126 -0.004  0.006  404
i   0.62 -0.081 -0.089  0.128 -0.005  0.007  360
i   0.63 -0.068 -0.086  0.107 -0.004  0.005  389
i   0.64 -0.081 -0.085  0.125 -0.004  0.006  399
i   0.65 -0.080 -0.085  0.076 -0.004  0.004  384
i   0.66 -0.084 -0.093  0.089 -0.005  0.005  392
i   0.67 -0.088 -0.091  0.089 -0.005  0.005  293
i   0.68 -0.098 -0.083  0.107 -0.004  0.006  357
i   0.69 -0.097 -0.080  0.095 -0.004  0.005  361
i   0.70 -0.092 -0.092  0.095 -0.005  0.005  374
i   0.71 -0.099 -0.079  0.101 -0.004  0.006  327
i   0.72 -0.105 -0.083  0.088 -0.004  0.005  365
i   0.73 -0.095 -0.083  0.079 -0.004  0.004  389
i   0.74 -0.107 -0.078  0.094 -0.004  0.005  393
i   0.75 -0.110 -0.089  0.082 -0.005  0.004  361
i   0.76 -0.106 -0.073  0.088 -0.004  0.004  397
i   0.77 -0.102 -0.075  0.096 -0.004  0.005  412
i   0.78 -0.097 -0.078  0.095 -0.004  0.005  360
i   0.79 -0.098 -0.076  0.093 -0.004  0.005  361
i   0.80 -0.091 -0.071  0.075 -0.004  0.004  405
i   0.81 -0.091 -0.077  0.096 -0.004  0.005  445
i   0.82 -0.102 -0.072  0.074 -0.004  0.004  364
i   0.83 -0.098 -0.071  0.094 -0.004  0.005  399
i   0.84 -0.077 -0.084  0.086 -0.004  0.005  367
i   0.85 -0.090 -0.076  0.076 -0.004  0.004  400
i   0.86 -0.082 -0.074  0.076 -0.004  0.004  413
i   0.87 -0.089 -0.075  0.086 -0.004  0.004  423
i   0.88 -0.077 -0.068  0.061 -0.003  0.003  419
i   0.89 -0.079 -0.070  0.079 -0.004  0.004  398
i   0.90 -0.085 -0.056  0.090 -0.003  0.005  372
i   0.91 -0.079 -0.076  0.089 -0.004  0.005  362
i   0.92 -0.080 -0.063  0.077 -0.003  0.004  364
i   0.93 -0.077 -0.066  0.073 -0.003  0.004  432
i   0.94 -0.074 -0.068  0.082 -0.003  0.004  399
i   0.95 -0.071 -0.063  0.076 -0.003  0.004  411
i   0.96 -0.069 -0.056  0.067 -0.003  0.003  437
i   0.97 -0.068 -0.062  0.077 -0.003  0.004  466
i   0.98 -0.058 -0.073  0.075 -0.003  0.004  432
i   0.99 -0.059 -0.058  0.064 -0.003  0.003  353
i   1.00 -0.058 -0.064  0.060 -0.003  0.003  443
i   1.01 -0.051 -0.061  0.080 -0.003  0.003  525
i   1.02 -0.041 -0.057  0.074 -0.003  0.004  423
i   1.03 -0.042 -0.060  0.074 -0.003  0.003  477
i   1.04 -0.037 -0.055  0.061 -0.003  0.003  450
i   1.05 -0.040 -0.060  0.076 -0.003  0.003  495
i   1.06 -0.034 -0.056  0.064 -0.002  0.003  527
i   1.07 -0.033 -0.057  0.065 -0.003  0.003  472
i   1.08 -0.029 -0.062  0.070 -0.003  0.003  509
i   1.09 -0.029 -0.047  0.065 -0.002  0.003  549
i   1.10 -0.021 -0.052  0.065 -0.002  0.003  530
i   1.11 -0.012 -0.058  0.061 -0.003  0.003  411
i   1.12 -0.014 -0.056  0.059 -0.003  0.003  448
i   1.13 -0.011 -0.054  0.066 -0.002  0.003  541
i   1.14 -0.006 -0.057  0.069 -0.003  0.003  397
i   1.15 -0.007 -0.058  0.050 -0.003  0.002  467
i   1.16 -0.001 -0.057  0.061 -0.003  0.003  509
i   1.17 -0.002 -0.052  0.070 -0.002  0.003  489
i   1.18 -0.000 -0.054  0.057 -0.002  0.003  498
i   1.19  0.002 -0.048  0.064 -0.002  0.003  590
i   1.20  0.003 -0.053  0.062 -0.002  0.003  554
i   1.21  0.009 -0.057  0.060 -0.002  0.003  526
i   1.22  0.015 -0.049  0.067 -0.002  0.003  587
i   1.23  0.015 -0.060  0.062 -0.002  0.002  659
i   1.24  0.020 -0.056  0.060 -0.003  0.003  398
i   1.25  0.013 -0.048  0.058 -0.002  0.002  548
i   1.26  0.020 -0.050  0.066 -0.002  0.003  501
i   1.27  0.022 -0.051  0.069 -0.002  0.003  466
i   1.28  0.020 -0.049  0.067 -0.002  0.003  499
i   1.29  0.023 -0.050  0.051 -0.002  0.002  589
i   1.30  0.019 -0.054  0.072 -0.002  0.003  596
i   1.31  0.021 -0.064  0.063 -0.003  0.003  466
i   1.32  0.025 -0.055  0.046 -0.003  0.002  468
i   1.33  0.030 -0.053  0.050 -0.002  0.002  528
i   1.34  0.031 -0.055  0.057 -0.002  0.002  607
i   1.35  0.033 -0.052  0.068 -0.002  0.003  471
i   1.36  0.034 -0.057  0.060 -0.002  0.002  684
i   1.37  0.034 -0.049  0.058 -0.002  0.003  409
i   1.38  0.028 -0.043  0.058 -0.002  0.003  485
i   1.39  0.036 -0.045  0.057 -0.002  0.003  484
i   1.40  0.037 -0.049  0.058 -0.002  0.003  499
i   1.41  0.036 -0.048  0.061 -0.002  0.003  534
i   1.42  0.043 -0.046  0.060 -0.002  0.003  482
i   1.43  0.045 -0.050  0.060 -0.002  0.003  461
i   1.44  0.048 -0.055  0.055 -0.002  0.002  496
i   1.45  0.054 -0.055  0.054 -0.003  0.002  475
i   1.46  0.058 -0.050  0.057 -0.002  0.002  621
i   1.47  0.056 -0.039  0.058 -0.002  0.002  545
i   1.48  0.059 -0.047  0.059 -0.002  0.003  521
i   1.49  0.066 -0.048  0.061 -0.002  0.002  636
i   1.50  0.065 -0.043  0.060 -0.002  0.002  582
i   1.51  0.070 -0.048  0.059 -0.002  0.002  648
i   1.52  0.076 -0.051  0.065 -0.002  0.003  577
i   1.53  0.078 -0.048  0.059 -0.002  0.003  512
i   1.54  0.077 -0.056  0.063 -0.002  0.002  718
i   1.55  0.079 -0.052  0.063 -0.002  0.002  777
i   1.56  0.080 -0.053  0.072 -0.002  0.003  513
i   1.57  0.079 -0.048  0.070 -0.002  0.003  637
i   1.58  0.086 -0.060  0.066 -0.003  0.003  579
i   1.59  0.085 -0.051  0.062 -0.002  0.003  596
i   1.60  0.080 -0.049  0.080 -0.002  0.003  594
i   1.61  0.083 -0.052  0.053 -0.002  0.002  566
i   1.62  0.088 -0.054  0.070 -0.002  0.003  532
i   1.63  0.090 -0.053  0.071 -0.002  0.003  585
i   1.64  0.085 -0.059  0.070 -0.003  0.003  544
i   1.65  0.088 -0.054  0.065 -0.002  0.003  636
i   1.66  0.092 -0.052  0.065 -0.002  0.003  601
i   1.67  0.091 -0.052  0.056 -0.002  0.002  596
i   1.68  0.099 -0.061  0.065 -0.003  0.003  579
i   1.69  0.097 -0.052  0.065 -0.002  0.003  521
i   1.70  0.091 -0.058  0.074 -0.003  0.003  515
i   1.71  0.095 -0.055  0.069 -0.002  0.003  536
i   1.72  0.092 -0.054  0.066 -0.002  0.003  574
i   1.73  0.100 -0.055  0.076 -0.002  0.003  574
i   1.74  0.101 -0.058  0.073 -0.002  0.003  709
i   1.75  0.098 -0.057  0.068 -0.002  0.003  644
i   1.76  0.103 -0.062  0.069 -0.003  0.003  558
i   1.77  0.100 -0.058  0.071 -0.002  0.003  649
i   1.78  0.099 -0.053  0.076 -0.002  0.003  646
i   1.79  0.111 -0.056  0.076 -0.002  0.003  613
i   1.80  0.110 -0.066  0.083 -0.003  0.003  564
i   1.81  0.100 -0.052  0.071 -0.002  0.003  475
i   1.82  0.112 -0.065  0.069 -0.003  0.003  532
i   1.83  0.108 -0.064  0.069 -0.003  0.003  559
i   1.84  0.104 -0.052  0.079 -0.002  0.003  636
i   1.85  0.111 -0.071  0.062 -0.003  0.003  555
i   1.86  0.111 -0.069  0.080 -0.003  0.003  541
i   1.87  0.111 -0.067  0.062 -0.003  0.003  557
i   1.88  0.110 -0.068  0.080 -0.003  0.003  569
i   1.89  0.104 -0.066  0.084 -0.003  0.004  500
i   1.90  0.110 -0.065  0.087 -0.003  0.004  448
i   1.91  0.108 -0.076  0.074 -0.004  0.003  449
i   1.92  0.105 -0.063  0.082 -0.003  0.004  512
i   1.93  0.106 -0.070  0.081 -0.003  0.004  531
i   1.94  0.106 -0.069  0.077 -0.003  0.003  550
i   1.95  0.104 -0.063  0.073 -0.003  0.003  466
i   1.96  0.101 -0.070  0.068 -0.003  0.003  479
i   1.97  0.097 -0.065  0.075 -0.003  0.004  439
i   1.98  0.107 -0.074  0.088 -0.004  0.004  405
i   1.99  0.101 -0.074  0.070 -0.004  0.004  389
i   2.00  0.095 -0.071  0.077 -0.004  0.004  348
i   2.01  0.107 -0.073  0.079 -0.004  0.004  360
i   2.02  0.099 -0.074  0.099 -0.004  0.005  396
i   2.03  0.105 -0.065  0.091 -0.003  0.005  360
i   2.04  0.093 -0.069  0.102 -0.003  0.005  389
i   2.05  0.102 -0.077  0.075 -0.004  0.004  371
i   2.06  0.106 -0.080  0.101 -0.004  0.005  374
i   2.07  0.110 -0.075  0.079 -0.004  0.004  411
i   2.08  0.116 -0.069  0.101 -0.003  0.005  402
i   2.09  0.114 -0.064  0.103 -0.003  0.005  359
i   2.10  0.121 -0.072  0.085 -0.004  0.005  312
i   2.11  0.136 -0.085  0.098 -0.004  0.005  391
i   2.12  0.134 -0.071  0.104 -0.004  0.006  342
i   2.13  0.131 -0.081  0.095 -0.005  0.005  318
i   2.14  0.141 -0.087  0.115 -0.005  0.007  302
i   2.15  0.135 -0.088  0.113 -0.005  0.007  288
i   2.16  0.154 -0.105  0.106 -0.006  0.006  333
i   2.17  0.150 -0.103  0.110 -0.006  0.006  341
i   2.18  0.147 -0.103  0.127 -0.006  0.007  317
i   2.19  0.163 -0.097  0.132 -0.006  0.008  259
i   2.20  0.157 -0.130  0.131 -0.009  0.009  223
i   2.21  0.161 -0.106  0.130 -0.006  0.008  279
i   2.22  0.158 -0.092  0.101 -0.006  0.006  257
i   2.23  0.127 -0.080  0.126 -0.005  0.008  230
i   2.24  0.148 -0.106  0.120 -0.007  0.008  225
i   2.25  0.146 -0.085  0.111 -0.008  0.010  126
z   0.35  0.041 -0.168  0.196 -0.013  0.015  179
z   0.36  0.016 -0.173  0.175 -0.009  0.010  336
z   0.37  0.031 -0.152  0.174 -0.008  0.010  334
z   0.38  0.011 -0.113  0.198 -0.007  0.012  290
z   0.39 -0.012 -0.146  0.148 -0.008  0.008  341
z   0.40 -0.025 -0.120  0.204 -0.007  0.011  323
z   0.41 -0.047 -0.140  0.194 -0.008  0.011  306
z   0.42 -0.054 -0.142  0.167 -0.008  0.009  331
z   0.43 -0.071 -0.119  0.143 -0.006  0.008  362
z   0.44 -0.087 -0.143  0.150 -0.007  0.008  380
z   0.45 -0.076 -0.134  0.160 -0.007  0.009  334
z   0.46 -0.081 -0.118  0.151 -0.007  0.009  314
z   0.47 -0.119 -0.104  0.202 -0.006  0.011  314
z   0.48 -0.098 -0.147  0.152 -0.008  0.009  307
z   0.49 -0.096 -0.130  0.161 -0.007  0.009  348
z   0.50 -0.111 -0.138  0.153 -0.008  0.009  321
z   0.51 -0.128 -0.122  0.148 -0.007  0.008  344
z   0.52 -0.125 -0.151  0.167 -0.008  0.009  343
z   0.53 -0.135 -0.133  0.135 -0.007  0.007  340
z   0.54 -0.137 -0.132  0.144 -0.007  0.007  408
z   0.55 -0.165 -0.107  0.148 -0.005  0.008  380
z   0.56 -0.151 -0.129  0.147 -0.007  0.008  342
z   0.57 -0.164 -0.117  0.152 -0.006  0.008  363
z   0.58 -0.149 -0.127  0.168 -0.007  0.009  348
z   0.59 -0.177 -0.105  0.142 -0.005  0.007  407
z   0.60 -0.167 -0.118  0.182 -0.006  0.010  343
z   0.61 -0.170 -0.109  0.126 -0.005  0.006  404
z   0.62 -0.186 -0.089  0.149 -0.005  0.008  360
z   0.63 -0.167 -0.104  0.124 -0.005  0.006  389
z   0.64 -0.180 -0.093  0.158 -0.005  0.008  399
z   0.65 -0.167 -0.104  0.123 -0.005  0.006  384
z   0.66 -0.166 -0.101  0.110 -0.005  0.006  392
z   0.67 -0.162 -0.097  0.110 -0.006  0.006  293
z   0.68 -0.167 -0.084  0.121 -0.004  0.006  357
z   0.69 -0.153 -0.090  0.121 -0.005  0.006  361
z   0.70 -0.130 -0.111  0.098 -0.006  0.005  374
z   0.71 -0.129 -0.090  0.118 -0.005  0.007  327
z   0.72 -0.130 -0.100  0.108 -0.005  0.006  365
z   0.73 -0.121 -0.094  0.107 -0.005  0.005  389
z   0.74 -0.123 -0.099  0.096 -0.005  0.005  393
z   0.75 -0.134 -0.090  0.113 -0.005  0.006  361
z   0.76 -0.122 -0.087  0.106 -0.004  0.005  397
z   0.77 -0.126 -0.086  0.113 -0.004  0.006  412
z   0.78 -0.118 -0.081  0.106 -0.004  0.006  360
z   0.79 -0.123 -0.085  0.105 -0.004  0.006  361
z   0.80 -0.114 -0.090  0.111 -0.004  0.006  405
z   0.81 -0.108 -0.086  0.109 -0.004  0.005  445
z   0.82 -0.126 -0.076  0.095 -0.004  0.005  364
z   0.83 -0.119 -0.083  0.110 -0.004  0.006  399
z   0.84 -0.101 -0.089  0.105 -0.005  0.006  367
z   0.85 -0.118 -0.079  0.105 -0.004  0.005  400
z   0.86 -0.109 -0.082  0.111 -0.004  0.005  413
z   0.87 -0.112 -0.098  0.087 -0.005  0.004  423
z   0.88 -0.108 -0.077  0.084 -0.004  0.004  419
z   0.89 -0.106 -0.095  0.092 -0.005  0.005  398
z   0.90 -0.114 -0.077  0.101 -0.004  0.005  372
z   0.91 -0.110 -0.082  0.101 -0.004  0.005  362
z   0.92 -0.116 -0.070  0.091 -0.004  0.005  364
z   0.93 -0.114 -0.073  0.089 -0.004  0.004  432
z   0.94 -0.114 -0.080  0.103 -0.004  0.005  399
z   0.95 -0.117 -0.074  0.090 -0.004  0.004  411
z   0.96 -0.113 -0.067  0.071 -0.003  0.003  437
z   0.97 -0.110 -0.080  0.075 -0.004  0.003  466
z   0.98 -0.104 -0.085  0.082 -0.004  0.004  432
z   0.99 -0.111 -0.074  0.076 -0.004  0.004  353
z   1.00 -0.110 -0.083  0.070 -0.004  0.003  443
z   1.01 -0.105 -0.086  0.091 -0.004  0.004  525
z   1.02 -0.108 -0.072  0.090 -0.003  0.004  423
z   1.03 -0.108 -0.075  0.083 -0.003  0.004  477
z   1.04 -0.107 -0.073  0.076 -0.003  0.004  450
z   1.05 -0.115 -0.073  0.090 -0.003  0.004  495
z   1.06 -0.113 -0.069  0.080 -0.003  0.004  527
z   1.07 -0.118 -0.073  0.079 -0.003  0.004  472
z   1.08 -0.113 -0.077  0.074 -0.003  0.003  509
z   1.09 -0.116 -0.065  0.073 -0.003  0.003  549
z   1.10 -0.116 -0.067  0.073 -0.003  0.003  530
z   1.11 -0.110 -0.063  0.078 -0.003  0.004  411
z   1.12 -0.109 -0.065  0.081 -0.003  0.004  448
z   1.13 -0.113 -0.062  0.079 -0.003  0.003  541
z   1.14 -0.101 -0.071  0.075 -0.004  0.004  397
z   1.15 -0.114 -0.062  0.065 -0.003  0.003  467
z   1.16 -0.104 -0.073  0.075 -0.003  0.003  509
z   1.17 -0.102 -0.068  0.079 -0.003  0.004  489
z   1.18 -0.104 -0.065  0.074 -0.003  0.003  498
z   1.19 -0.103 -0.062  0.069 -0.003  0.003  590
z   1.20 -0.100 -0.068  0.077 -0.003  0.003  554
z   1.21 -0.096 -0.071  0.067 -0.003  0.003  526
z   1.22 -0.087 -0.067  0.070 -0.003  0.003  587
z   1.23 -0.093 -0.063  0.079 -0.002  0.003  659
z   1.24 -0.082 -0.065  0.072 -0.003  0.004  398
z   1.25 -0.086 -0.058  0.065 -0.002  0.003  548
z   1.26 -0.077 -0.065  0.070 -0.003  0.003  501
z   1.27 -0.081 -0.063  0.073 -0.003  0.003  466
z   1.28 -0.075 -0.061  0.070 -0.003  0.003  499
z   1.29 -0.079 -0.055  0.069 -0.002  0.003  589
z   1.30 -0.079 -0.064  0.076 -0.003  0.003  596
z   1.31 -0.073 -0.067  0.066 -0.003  0.003  466
z   1.32 -0.072 -0.062  0.061 -0.003  0.003  468
z   1.33 -0.068 -0.061  0.066 -0.003  0.003  528
z   1.34 -0.065 -0.060  0.067 -0.002  0.003  607
z   1.35 -0.057 -0.063  0.085 -0.003  0.004  471
z   1.36 -0.059 -0.062  0.066 -0.002  0.003  684
z   1.37 -0.059 -0.051  0.068 -0.003  0.003  409
z   1.38 -0.060 -0.061  0.067 -0.003  0.003  485
z   1.39 -0.052 -0.063  0.071 -0.003  0.003  484
z   1.40 -0.051 -0.058  0.060 -0.003  0.003  499
z   1.41 -0.049 -0.056  0.066 -0.002  0.003  534
z   1.42 -0.043 -0.056  0.066 -0.003  0.003  482
z   1.43 -0.042 -0.054  0.073 -0.003  0.003  461
z   1.44 -0.039 -0.062  0.056 -0.003  0.003  496
z   1.45 -0.032 -0.057  0.065 -0.003  0.003  475
z   1.46 -0.029 -0.061  0.055 -0.002  0.002  621
z   1.47 -0.036 -0.049  0.068 -0.002  0.003  545
z   1.48 -0.031 -0.053  0.067 -0.002  0.003  521
z   1.49 -0.024 -0.058  0.060 -0.002  0.002  636
z   1.50 -0.027 -0.053  0.058 -0.002  0.002  582
z   1.51 -0.025 -0.049  0.061 -0.002  0.002  648
z   1.52 -0.019 -0.061  0.067 -0.003  0.003  577
z   1.53 -0.017 -0.053  0.063 -0.002  0.003  512
z   1.54 -0.018 -0.056  0.066 -0.002  0.002  718
z   1.55 -0.008 -0.058  0.062 -0.002  0.002  777
z   1.56 -0.012 -0.057  0.066 -0.003  0.003  513
z   1.57 -0.006 -0.056  0.066 -0.002  0.003  637
z   1.58 -0.001 -0.063  0.072 -0.003  0.003  579
z   1.59 -0.003 -0.049  0.068 -0.002  0.003  596
z   1.60  0.000 -0.059  0.074 -0.002  0.003  594
z   1.61  0.002 -0.052  0.058 -0.002  0.002  566
z   1.62  0.005 -0.053  0.072 -0.002  0.003  532
z   1.63  0.010 -0.058  0.072 -0.002  0.003  585
z   1.64  0.010 -0.057  0.068 -0.002  0.003  544
z   1.65  0.011 -0.054  0.062 -0.002  0.002  636
z   1.66  0.018 -0.057  0.064 -0.002  0.003  601
z   1.67  0.012 -0.049  0.068 -0.002  0.003  596
z   1.68  0.021 -0.055  0.083 -0.002  0.003  579
z   1.69  0.020 -0.054  0.070 -0.002  0.003  521
z   1.70  0.013 -0.050  0.064 -0.002  0.003  515
z   1.71  0.024 -0.059  0.063 -0.003  0.003  536
z   1.72  0.022 -0.045  0.064 -0.002  0.003  574
z   1.73  0.026 -0.059  0.075 -0.002  0.003  574
z   1.74  0.023 -0.055  0.073 -0.002  0.003  709
z   1.75  0.027 -0.057  0.061 -0.002  0.002  644
z   1.76  0.026 -0.055  0.073 -0.002  0.003  558
z   1.77  0.030 -0.062  0.068 -0.002  0.003  649
z   1.78  0.027 -0.056  0.079 -0.002  0.003  646
z   1.79  0.038 -0.060  0.070 -0.002  0.003  613
z   1.80  0.039 -0.063  0.087 -0.003  0.004  564
z   1.81  0.031 -0.056  0.058 -0.003  0.003  475
z   1.82  0.035 -0.055  0.077 -0.002  0.003  532
z   1.83  0.041 -0.059  0.071 -0.002  0.003  559
z   1.84  0.037 -0.052  0.072 -0.002  0.003  636
z   1.85  0.041 -0.062  0.073 -0.003  0.003  555
z   1.86  0.047 -0.066  0.066 -0.003  0.003  541
z   1.87  0.041 -0.054  0.073 -0.002  0.003  557
z   1.88  0.051 -0.063  0.068 -0.003  0.003  569
z   1.89  0.051 -0.061  0.078 -0.003  0.003  500
z   1.90  0.058 -0.065  0.088 -0.003  0.004  448
z   1.91  0.061 -0.067  0.071 -0.003  0.003  449
z   1.92  0.064 -0.069  0.066 -0.003  0.003  512
z   1.93  0.065 -0.063  0.083 -0.003  0.004  531
z   1.94  0.070 -0.062  0.072 -0.003  0.003  550
z   1.95  0.072 -0.053  0.077 -0.002  0.004  466
z   1.96  0.077 -0.059  0.063 -0.003  0.003  479
z   1.97  0.079 -0.062  0.079 -0.003  0.004  439
z   1.98  0.086 -0.064  0.086 -0.003  0.004  405
z   1.99  0.083 -0.061  0.087 -0.003  0.004  389
z   2.00  0.080 -0.063  0.088 -0.003  0.005  348
z   2.01  0.101 -0.074  0.075 -0.004  0.004  360
z   2.02  0.095 -0.072  0.081 -0.004  0.004  396
z   2.03  0.101 -0.060  0.100 -0.003  0.005  360
z   2.04  0.090 -0.066  0.089 -0.003  0.004  389
z   2.05  0.099 -0.071  0.076 -0.004  0.004  371
z   2.06  0.110 -0.081  0.092 -0.004  0.005  374
z   2.07  0.110 -0.069  0.082 -0.003  0.004  411
z   2.08  0.120 -0.069  0.098 -0.003  0.005  402
z   2.09  0.125 -0.072  0.082 -0.004  0.004  359
z   2.10  0.125 -0.071  0.083 -0.004  0.005  312
z   2.11  0.136 -0.077  0.102 -0.004  0.005  391
z   2.12  0.140 -0.079  0.087 -0.004  0.005  342
z   2.13  0.135 -0.076  0.109 -0.004  0.006  318
z   2.14  0.144 -0.075  0.106 -0.004  0.006  302
z   2.15  0.139 -0.074  0.118 -0.004  0.007  288
z   2.16  0.166 -0.102  0.107 -0.006  0.006  333
z   2.17  0.154 -0.094  0.120 -0.005  0.006  341
z   2.18  0.162 -0.100  0.125 -0.006  0.007  317
z   2.19  0.167 -0.094  0.134 -0.006  0.008  259
z   2.20  0.161 -0.104  0.128 -0.007  0.009  223
z   2.21  0.167 -0.104  0.133 -0.006  0.008  279
z   2.22  0.158 -0.078  0.116 -0.005  0.007  257
z   2.23  0.137 -0.095  0.138 -0.006  0.009  230
z   2.24  0.160 -0.097  0.111 -0.006  0.007  225
z   2.25  0.160 -0.102  0.104 -0.009  0.009  126
V   0.35 -0.092 -0.080  0.117 -0.006  0.009  179
V   0.36 -0.098 -0.100  0.097 -0.005  0.005  336
V   0.37 -0.082 -0.091  0.094 -0.005  0.005  334
V   0.38 -0.072 -0.103  0.085 -0.006  0.005  290
V   0.39 -0.090 -0.106  0.107 -0.006  0.006  341
V   0.40 -0.080 -0.099  0.088 -0.006  0.005  323
V   0.41 -0.094 -0.088  0.097 -0.005  0.006  306
V   0.42 -0.090 -0.092  0.087 -0.005  0.005  331
V   0.43 -0.098 -0.074  0.089 -0.004  0.005  362
V   0.44 -0.106 -0.082  0.078 -0.004  0.004  380
V   0.45 -0.080 -0.090  0.092 -0.005  0.005  334
V   0.46 -0.084 -0.091  0.093 -0.005  0.005  314
V   0.47 -0.081 -0.072  0.095 -0.004  0.005  314
V   0.48 -0.082 -0.088  0.105 -0.005  0.006  307
V   0.49 -0.065 -0.068  0.098 -0.004  0.005  348
V   0.50 -0.076 -0.086  0.089 -0.005  0.005  321
V   0.51 -0.069 -0.080  0.097 -0.004  0.005  344
V   0.52 -0.060 -0.082  0.082 -0.004  0.004  343
V   0.53 -0.055 -0.092  0.078 -0.005  0.004  340
V   0.54 -0.058 -0.078  0.088 -0.004  0.004  408
V   0.55 -0.059 -0.063  0.085 -0.003  0.004  380
V   0.56 -0.055 -0.082  0.083 -0.004  0.005  342
V   0.57 -0.041 -0.083  0.073 -0.004  0.004  363
V   0.58 -0.040 -0.082  0.089 -0.004  0.005  348
V   0.59 -0.045 -0.081  0.095 -0.004  0.005  407
V   0.60 -0.050 -0.072  0.111 -0.004  0.006  343
V   0.61 -0.043 -0.058  0.087 -0.003  0.004  404
V   0.62 -0.045 -0.066  0.089 -0.003  0.005  360
V   0.63 -0.029 -0.073  0.083 -0.004  0.004  389
V   0.64 -0.029 -0.071  0.082 -0.004  0.004  399
V   0.65 -0.044 -0.055  0.080 -0.003  0.004  384
V   0.66 -0.026 -0.068  0.075 -0.003  0.004  392
V   0.67 -0.036 -0.062  0.081 -0.004  0.005  293
V   0.68 -0.030 -0.068  0.082 -0.004  0.004  357
V   0.69 -0.022 -0.065  0.086 -0.003  0.005  361
V   0.70 -0.020 -0.063  0.080 -0.003  0.004  374
V   0.71 -0.008 -0.072  0.080 -0.004  0.004  327
V   0.72 -0.014 -0.071  0.079 -0.004  0.004  365
V   0.73 -0.003 -0.069  0.072 -0.003  0.004  389
V   0.74 -0.007 -0.062  0.076 -0.003  0.004  393
V   0.75 -0.011 -0.068  0.087 -0.004  0.005  361
V   0.76  0.010 -0.073  0.084 -0.004  0.004  397
V   0.77  0.002 -0.064  0.075 -0.003  0.004  412
V   0.78  0.018 -0.061  0.069 -0.003  0.004  360
V   0.79  0.014 -0.072  0.085 -0.004  0.004  361
V   0.80  0.029 -0.077  0.077 -0.004  0.004  405
V   0.81  0.020 -0.067  0.081 -0.003  0.004  445
V   0.82  0.015 -0.054  0.077 -0.003  0.004  364
V   0.83  0.023 -0.068  0.079 -0.003  0.004  399
V   0.84  0.032 -0.075  0.089 -0.004  0.005  367
V   0.85  0.022 -0.056  0.072 -0.003  0.004  400
V   0.86  0.032 -0.067  0.077 -0.003  0.004  413
V   0.87  0.032 -0.068  0.083 -0.003  0.004  423
V   0.88  0.035 -0.068  0.061 -0.003  0.003  419
V   0.89  0.033 -0.055  0.085 -0.003  0.004  398
V   0.90  0.032 -0.079  0.070 -0.004  0.004  372
V   0.91  0.036 -0.065  0.081 -0.003  0.004  362
V   0.92  0.035 -0.064  0.075 -0.003  0.004  364
V   0.93  0.032 -0.073  0.071 -0.004  0.003  432
V   0.94  0.031 -0.073  0.073 -0.004  0.004  399
V   0.95  0.029 -0.073  0.072 -0.004  0.004  411
V   0.96  0.045 -0.076  0.059 -0.004  0.003  437
V   0.97  0.033 -0.070  0.066 -0.003  0.003  466
V   0.98  0.033 -0.069  0.080 -0.003  0.004  432
V   0.99  0.027 -0.070  0.082 -0.004  0.004  353
V   1.00  0.034 -0.073  0.068 -0.003  0.003  443
V   1.01  0.041 -0.062  0.086 -0.003  0.004  525
V   1.02  0.048 -0.073  0.071 -0.004  0.003  423
V   1.03  0.045 -0.075  0.072 -0.003  0.003  477
V   1.04  0.037 -0.061  0.075 -0.003  0.004  450
V   1.05  0.043 -0.075  0.065 -0.003  0.003  495
V   1.06  0.037 -0.070  0.073 -0.003  0.003  527
V   1.07  0.041 -0.064  0.068 -0.003  0.003  472
V   1.08  0.043 -0.076  0.069 -0.003  0.003  509
V   1.09  0.033 -0.063  0.083 -0.003  0.004  549
V   1.10  0.048 -0.076  0.076 -0.003  0.003  530
V   1.11  0.053 -0.065  0.058 -0.003  0.003  411
V   1.12  0.046 -0.066  0.074 -0.003  0.003  448
V   1.13  0.052 -0.082  0.074 -0.004  0.003  541
V   1.14  0.046 -0.075  0.069 -0.004  0.003  397
V   1.15  0.043 -0.084  0.069 -0.004  0.003  467
V   1.16  0.047 -0.074  0.066 -0.003  0.003  509
V   1.17  0.041 -0.076  0.072 -0.003  0.003  489
V   1.18  0.038 -0.082  0.076 -0.004  0.003  498
V   1.19  0.040 -0.065  0.079 -0.003  0.003  590
V   1.20  0.037 -0.078  0.085 -0.003  0.004  554
V   1.21  0.035 -0.070  0.072 -0.003  0.003  526
V   1.22  0.041 -0.082  0.085 -0.003  0.003  587
V   1.23  0.045 -0.082  0.077 -0.003  0.003  659
V   1.24  0.042 -0.077  0.092 -0.004  0.005  398
V   1.25  0.034 -0.074  0.075 -0.003  0.003  548
V   1.26  0.046 -0.071  0.076 -0.003  0.003  501
V   1.27  0.051 -0.097  0.078 -0.004  0.004  466
V   1.28  0.034 -0.074  0.081 -0.003  0.004  499
V   1.29  0.032 -0.070  0.081 -0.003  0.003  589
V   1.30  0.027 -0.086  0.101 -0.004  0.004  596
V   1.31  0.028 -0.079  0.081 -0.004  0.004  466
V   1.32  0.035 -0.080  0.083 -0.004  0.004  468
V   1.33  0.039 -0.076  0.070 -0.003  0.003  528
V   1.34  0.034 -0.066  0.072 -0.003  0.003  607
V   1.35  0.034 -0.071  0.075 -0.003  0.003  471
V   1.36  0.035 -0.072  0.088 -0.003  0.003  684
V   1.37  0.038 -0.079  0.084 -0.004  0.004  409
V   1.38  0.030 -0.074  0.083 -0.003  0.004  485
V   1.39  0.029 -0.089  0.080 -0.004  0.004  484
V   1.40  0.043 -0.090  0.073 -0.004  0.003  499
V   1.41  0.041 -0.084  0.084 -0.004  0.004  534
V   1.42  0.035 -0.064  0.084 -0.003  0.004  482
V   1.43  0.040 -0.077  0.087 -0.004  0.004  461
V   1.44  0.040 -0.088  0.073 -0.004  0.003  496
V   1.45  0.044 -0.087  0.077 -0.004  0.004  475
V   1.46  0.048 -0.091  0.083 -0.004  0.003  621
V   1.47  0.043 -0.067  0.080 -0.003  0.003  545
V   1.48  0.044 -0.091  0.078 -0.004  0.003  521
V   1.49  0.044 -0.081  0.082 -0.003  0.003  636
V   1.50  0.041 -0.100  0.090 -0.004  0.004  582
V   1.51  0.049 -0.084  0.075 -0.003  0.003  648
V   1.52  0.045 -0.094  0.083 -0.004  0.003  577
V   1.53  0.052 -0.092  0.072 -0.004  0.003  512
V   1.54  0.043 -0.091  0.090 -0.003  0.003  718
V   1.55  0.052 -0.088  0.084 -0.003  0.003  777
V   1.56  0.056 -0.092  0.083 -0.004  0.004  513
V   1.57  0.063 -0.087  0.077 -0.003  0.003  637
V   1.58  0.065 -0.087  0.089 -0.004  0.004  579
V   1.59  0.063 -0.094  0.091 -0.004  0.004  596
V   1.60  0.064 -0.087  0.086 -0.004  0.004  594
V   1.61  0.066 -0.086  0.071 -0.004  0.003  566
V   1.62  0.068 -0.089  0.085 -0.004  0.004  532
V   1.63  0.074 -0.088  0.089 -0.004  0.004  585
V   1.64  0.066 -0.088  0.088 -0.004  0.004  544
V   1.65  0.074 -0.086  0.083 -0.003  0.003  636
V   1.66  0.080 -0.083  0.081 -0.003  0.003  601
V   1.67  0.077 -0.077  0.084 -0.003  0.003  596
V   1.68  0.081 -0.095  0.092 -0.004  0.004  579
V   1.69  0.085 -0.091  0.083 -0.004  0.004  521
V   1.70  0.076 -0.084  0.105 -0.004  0.005  515
V   1.71  0.086 -0.101  0.091 -0.004  0.004  536
V   1.72  0.081 -0.084  0.082 -0.003  0.003  574
V   1.73  0.085 -0.085  0.107 -0.004  0.004  574
V   1.74  0.089 -0.095  0.096 -0.004  0.004  709
V   1.75  0.084 -0.082  0.098 -0.003  0.004  644
V   1.76  0.088 -0.101  0.098 -0.004  0.004  558
V   1.77  0.087 -0.098  0.104 -0.004  0.004  649
V   1.78  0.096 -0.087  0.080 -0.003  0.003  646
V   1.79  0.099 -0.089  0.093 -0.004  0.004  613
V   1.80  0.094 -0.085  0.105 -0.004  0.004  564
V   1.81  0.086 -0.082  0.084 -0.004  0.004  475
V   1.82  0.102 -0.088  0.087 -0.004  0.004  532
V   1.83  0.096 -0.093  0.092 -0.004  0.004  559
V   1.84  0.102 -0.089  0.089 -0.004  0.004  636
V   1.85  0.100 -0.096  0.090 -0.004  0.004  555
V   1.86  0.097 -0.097  0.110 -0.004  0.005  541
V   1.87  0.094 -0.099  0.101 -0.004  0.004  557
V   1.88  0.110 -0.118  0.102 -0.005  0.004  569
V   1.89  0.102 -0.110  0.104 -0.005  0.005  500
V   1.90  0.108 -0.100  0.110 -0.005  0.005  448
V   1.91  0.102 -0.119  0.089 -0.006  0.004  449
V   1.92  0.111 -0.107  0.096 -0.005  0.004  512
V   1.93  0.113 -0.102  0.097 -0.004  0.004  531
V   1.94  0.117 -0.093  0.099 -0.004  0.004  550
V   1.95  0.120 -0.108  0.111 -0.005  0.005  466
V   1.96  0.117 -0.091  0.097 -0.004  0.004  479
V   1.97  0.119 -0.097  0.100 -0.005  0.005  439
V   1.98  0.121 -0.103  0.112 -0.005  0.006  405
V   1.99  0.124 -0.116  0.097 -0.006  0.005  389
V   2.00  0.118 -0.111  0.105 -0.006  0.006  348
V   2.01  0.129 -0.118  0.100 -0.006  0.005  360
V   2.02  0.121 -0.100  0.119 -0.005  0.006  396
V   2.03  0.130 -0.105  0.112 -0.006  0.006  360
V   2.04  0.126 -0.107  0.106 -0.005  0.005  389
V   2.05  0.122 -0.124  0.098 -0.006  0.005  371
V   2.06  0.138 -0.122  0.116 -0.006  0.006  374
V   2.07  0.136 -0.098  0.104 -0.005  0.005  411
V   2.08  0.158 -0.097  0.127 -0.005  0.006  402
V   2.09  0.151 -0.118  0.104 -0.006  0.005  359
V   2.10  0.162 -0.132  0.108 -0.007  0.006  312
V   2.11  0.182 -0.097  0.105 -0.005  0.005  391
V   2.12  0.184 -0.113  0.096 -0.006  0.005  342
V   2.13  0.184 -0.130  0.093 -0.007  0.005  318
V   2.14  0.187 -0.118  0.128 -0.007  0.007  302
V   2.15  0.190 -0.127  0.117 -0.007  0.007  288
V   2.16  0.201 -0.132  0.126 -0.007  0.007  333
V   2.17  0.198 -0.119  0.135 -0.006  0.007  341
V   2.18  0.194 -0.119  0.165 -0.007  0.009  317
V   2.19  0.207 -0.114  0.137 -0.007  0.009  259
V   2.20  0.221 -0.151  0.124 -0.010  0.008  223
V   2.21  0.224 -0.121  0.133 -0.007  0.008  279
V   2.22  0.220 -0.144  0.113 -0.009  0.007  257
V   2.23  0.197 -0.118  0.123 -0.008  0.008  230
V   2.24  0.215 -0.137  0.129 -0.009  0.009  225
V   2.25  0.210 -0.111  0.157 -0.010  0.014  126
R   0.35 -0.033 -0.111  0.125 -0.008  0.009  179
R   0.36 -0.047 -0.128  0.150 -0.007  0.008  336
R   0.37 -0.029 -0.130  0.123 -0.007  0.007  334
R   0.38 -0.038 -0.106  0.134 -0.006  0.008  290
R   0.39 -0.055 -0.119  0.128 -0.006  0.007  341
R   0.40 -0.056 -0.107  0.156 -0.006  0.009  323
R   0.41 -0.073 -0.099  0.157 -0.006  0.009  306
R   0.42 -0.075 -0.095  0.146 -0.005  0.008  331
R   0.43 -0.075 -0.106  0.105 -0.006  0.006  362
R   0.44 -0.083 -0.103  0.111 -0.005  0.006  380
R   0.45 -0.076 -0.094  0.125 -0.005  0.007  334
R   0.46 -0.082 -0.089  0.124 -0.005  0.007  314
R   0.47 -0.086 -0.097  0.140 -0.005  0.008  314
R   0.48 -0.081 -0.110  0.110 -0.006  0.006  307
R   0.49 -0.067 -0.091  0.119 -0.005  0.006  348
R   0.50 -0.087 -0.088  0.113 -0.005  0.006  321
R   0.51 -0.084 -0.088  0.126 -0.005  0.007  344
R   0.52 -0.078 -0.108  0.119 -0.006  0.006  343
R   0.53 -0.072 -0.099  0.085 -0.005  0.005  340
R   0.54 -0.079 -0.086  0.113 -0.004  0.006  408
R   0.55 -0.082 -0.079  0.106 -0.004  0.005  380
R   0.56 -0.077 -0.092  0.113 -0.005  0.006  342
R   0.57 -0.081 -0.081  0.105 -0.004  0.005  363
R   0.58 -0.071 -0.077  0.118 -0.004  0.006  348
R   0.59 -0.084 -0.085  0.106 -0.004  0.005  407
R   0.60 -0.071 -0.091  0.106 -0.005  0.006  343
R   0.61 -0.078 -0.069  0.104 -0.003  0.005  404
R   0.62 -0.081 -0.089  0.103 -0.005  0.005  360
R   0.63 -0.070 -0.073  0.081 -0.004  0.004  389
R   0.64 -0.068 -0.075  0.085 -0.004  0.004  399
R   0.65 -0.082 -0.066  0.082 -0.003  0.004  384
R   0.66 -0.072 -0.077  0.097 -0.004  0.005  392
R   0.67 -0.068 -0.074  0.078 -0.004  0.005  293
R   0.68 -0.068 -0.076  0.092 -0.004  0.005  357
R   0.69 -0.067 -0.066  0.090 -0.003  0.005  361
R   0.70 -0.056 -0.074  0.081 -0.004  0.004  374
R   0.71 -0.054 -0.075  0.083 -0.004  0.005  327
R   0.72 -0.066 -0.055  0.091 -0.003  0.005  365
R   0.73 -0.051 -0.062  0.075 -0.003  0.004  389
R   0.74 -0.056 -0.064  0.083 -0.003  0.004  393
R   0.75 -0.061 -0.076  0.080 -0.004  0.004  361
R   0.76 -0.051 -0.061  0.076 -0.003  0.004  397
R   0.77 -0.048 -0.069  0.076 -0.003  0.004  412
R   0.78 -0.047 -0.062  0.073 -0.003  0.004  360
R   0.79 -0.043 -0.068  0.081 -0.004  0.004  361
R   0.80 -0.031 -0.073  0.066 -0.004  0.003  405
R   0.81 -0.033 -0.068  0.069 -0.003  0.003  445
R   0.82 -0.046 -0.056  0.064 -0.003  0.003  364
R   0.83 -0.037 -0.057  0.087 -0.003  0.004  399
R   0.84 -0.024 -0.069  0.078 -0.004  0.004  367
R   0.85 -0.031 -0.068  0.062 -0.003  0.003  400
R   0.86 -0.025 -0.067  0.069 -0.003  0.003  413
R   0.87 -0.027 -0.066  0.085 -0.003  0.004  423
R   0.88 -0.026 -0.051  0.063 -0.002  0.003  419
R   0.89 -0.025 -0.056  0.073 -0.003  0.004  398
R   0.90 -0.023 -0.056  0.080 -0.003  0.004  372
R   0.91 -0.020 -0.057  0.082 -0.003  0.004  362
R   0.92 -0.019 -0.057  0.065 -0.003  0.003  364
R   0.93 -0.020 -0.057  0.074 -0.003  0.004  432
R   0.94 -0.017 -0.063  0.069 -0.003  0.003  399
R   0.95 -0.017 -0.053  0.072 -0.003  0.004  411
R   0.96 -0.014 -0.053  0.062 -0.003  0.003  437
R   0.97 -0.011 -0.061  0.069 -0.003  0.003  466
R   0.98 -0.009 -0.058  0.065 -0.003  0.003  432
R   0.99 -0.014 -0.051  0.071 -0.003  0.004  353
R   1.00 -0.012 -0.048  0.066 -0.002  0.003  443
R   1.01  0.001 -0.052  0.078 -0.002  0.003  525
R   1.02  0.010 -0.051  0.073 -0.002  0.004  423
R   1.03  0.012 -0.053  0.063 -0.002  0.003  477
R   1.04  0.012 -0.051  0.063 -0.002  0.003  450
R   1.05  0.012 -0.055  0.066 -0.002  0.003  495
R   1.06  0.014 -0.052  0.062 -0.002  0.003  527
R   1.07  0.020 -0.051  0.058 -0.002  0.003  472
R   1.08  0.024 -0.056  0.068 -0.002  0.003  509
R   1.09  0.024 -0.051  0.063 -0.002  0.003  549
R   1.10  0.030 -0.057  0.070 -0.002  0.003  530
R   1.11  0.035 -0.051  0.063 -0.003  0.003  411
R   1.12  0.030 -0.054  0.071 -0.003  0.003  448
R   1.13  0.032 -0.051  0.078 -0.002  0.003  541
R   1.14  0.037 -0.059  0.064 -0.003  0.003  397
R   1.15  0.031 -0.054  0.059 -0.002  0.003  467
R   1.16  0.036 -0.050  0.069 -0.002  0.003  509
R   1.17  0.041 -0.057  0.064 -0.003  0.003  489
R   1.18  0.039 -0.064  0.058 -0.003  0.003  498
R   1.19  0.040 -0.052  0.061 -0.002  0.003  590
R   1.20  0.038 -0.058  0.072 -0.002  0.003  554
R   1.21  0.044 -0.057  0.055 -0.002  0.002  526
R   1.22  0.048 -0.057  0.070 -0.002  0.003  587
R   1.23  0.047 -0.063  0.074 -0.002  0.003  659
R   1.24  0.051 -0.056  0.070 -0.003  0.004  398
R   1.25  0.044 -0.054  0.066 -0.002  0.003  548
R   1.26  0.052 -0.057  0.071 -0.003  0.003  501
R   1.27  0.059 -0.067  0.061 -0.003  0.003  466
R   1.28  0.056 -0.059  0.061 -0.003  0.003  499
R   1.29  0.052 -0.056  0.058 -0.002  0.002  589
R   1.30  0.047 -0.053  0.082 -0.002  0.003  596
R   1.31  0.046 -0.059  0.070 -0.003  0.003  466
R   1.32  0.056 -0.063  0.060 -0.003  0.003  468
R   1.33  0.056 -0.052  0.064 -0.002  0.003  528
R   1.34  0.057 -0.053  0.070 -0.002  0.003  607
R   1.35  0.059 -0.057  0.072 -0.003  0.003  471
R   1.36  0.058 -0.060  0.072 -0.002  0.003  684
R   1.37  0.063 -0.063  0.058 -0.003  0.003  409
R   1.38  0.056 -0.058  0.072 -0.003  0.003  485
R   1.39  0.057 -0.055  0.061 -0.003  0.003  484
R   1.40  0.059 -0.046  0.062 -0.002  0.003  499
R   1.41  0.062 -0.059  0.067 -0.003  0.003  534
R   1.42  0.067 -0.057  0.063 -0.003  0.003  482
R   1.43  0.060 -0.052  0.070 -0.002  0.003  461
R   1.44  0.062 -0.059  0.065 -0.003  0.003  496
R   1.45  0.061 -0.051  0.073 -0.002  0.003  475
R   1.46  0.069 -0.066  0.060 -0.003  0.002  621
R   1.47  0.065 -0.049  0.065 -0.002  0.003  545
R   1.48  0.063 -0.053  0.063 -0.002  0.003  521
R   1.49  0.070 -0.063  0.055 -0.003  0.002  636
R   1.50  0.060 -0.054  0.073 -0.002  0.003  582
R   1.51  0.063 -0.058  0.070 -0.002  0.003  648
R   1.52  0.063 -0.062  0.068 -0.003  0.003  577
R   1.53  0.069 -0.062  0.066 -0.003  0.003  512
R   1.54  0.062 -0.064  0.066 -0.002  0.002  718
R   1.55  0.065 -0.055  0.065 -0.002  0.002  777
R   1.56  0.062 -0.055  0.074 -0.002  0.003  513
R   1.57  0.067 -0.062  0.072 -0.002  0.003  637
R   1.58  0.070 -0.064  0.071 -0.003  0.003  579
R   1.59  0.067 -0.062  0.071 -0.003  0.003  596
R   1.60  0.063 -0.061  0.075 -0.002  0.003  594
R   1.61  0.065 -0.059  0.061 -0.002  0.003  566
R   1.62  0.065 -0.059  0.069 -0.003  0.003  532
R   1.63  0.071 -0.062  0.073 -0.003  0.003  585
R   1.64  0.063 -0.068  0.072 -0.003  0.003  544
R   1.65  0.070 -0.068  0.060 -0.003  0.002  636
R   1.66  0.069 -0.059  0.072 -0.002  0.003  601
R   1.67  0.066 -0.061  0.064 -0.002  0.003  596
R   1.68  0.070 -0.069  0.074 -0.003  0.003  579
R   1.69  0.073 -0.073  0.071 -0.003  0.003  521
R   1.70  0.066 -0.065  0.082 -0.003  0.004  515
R   1.71  0.071 -0.069  0.068 -0.003  0.003  536
R   1.72  0.065 -0.060  0.068 -0.003  0.003  574
R   1.73  0.075 -0.067  0.081 -0.003  0.003  574
R   1.74  0.071 -0.067  0.081 -0.003  0.003  709
R   1.75  0.065 -0.056  0.081 -0.002  0.003  644
R   1.76  0.071 -0.070  0.072 -0.003  0.003  558
R   1.77  0.067 -0.065  0.079 -0.003  0.003  649
R   1.78  0.069 -0.061  0.069 -0.002  0.003  646
R   1.79  0.081 -0.069  0.072 -0.003  0.003  613
R   1.80  0.072 -0.063  0.088 -0.003  0.004  564
R   1.81  0.064 -0.059  0.063 -0.003  0.003  475
R   1.82  0.077 -0.070  0.076 -0.003  0.003  532
R   1.83  0.074 -0.073  0.081 -0.003  0.003  559
R   1.84  0.071 -0.060  0.080 -0.002  0.003  636
R   1.85  0.070 -0.068  0.074 -0.003  0.003  555
R   1.86  0.075 -0.075  0.087 -0.003  0.004  541
R   1.87  0.070 -0.073  0.083 -0.003  0.004  557
R   1.88  0.078 -0.087  0.085 -0.004  0.004  569
R   1.89  0.073 -0.085  0.079 -0.004  0.004  500
R   1.90  0.078 -0.070  0.103 -0.003  0.005  448
R   1.91  0.075 -0.082  0.080 -0.004  0.004  449
R   1.92  0.077 -0.074  0.084 -0.003  0.004  512
R   1.93  0.085 -0.079  0.082 -0.003  0.004  531
R   1.94  0.084 -0.075  0.094 -0.003  0.004  550
R   1.95  0.089 -0.080  0.085 -0.004  0.004  466
R   1.96  0.085 -0.065  0.091 -0.003  0.004  479
R   1.97  0.086 -0.078  0.089 -0.004  0.004  439
R   1.98  0.094 -0.081  0.102 -0.004  0.005  405
R   1.99  0.096 -0.079  0.072 -0.004  0.004  389
R   2.00  0.089 -0.090  0.088 -0.005  0.005  348
R   2.01  0.104 -0.089  0.094 -0.005  0.005  360
R   2.02  0.102 -0.098  0.102 -0.005  0.005  396
R   2.03  0.104 -0.080  0.087 -0.004  0.005  360
R   2.04  0.099 -0.085  0.098 -0.004  0.005  389
R   2.05  0.100 -0.097  0.086 -0.005  0.004  371
R   2.06  0.105 -0.088  0.113 -0.005  0.006  374
R   2.07  0.113 -0.087  0.088 -0.004  0.004  411
R   2.08  0.133 -0.086  0.098 -0.004  0.005  402
R   2.09  0.119 -0.073  0.107 -0.004  0.006  359
R   2.10  0.124 -0.087  0.100 -0.005  0.006  312
R   2.11  0.143 -0.085  0.102 -0.004  0.005  391
R   2.12  0.146 -0.082  0.101 -0.004  0.005  342
R   2.13  0.149 -0.101  0.091 -0.006  0.005  318
R   2.14  0.147 -0.089  0.119 -0.005  0.007  302
R   2.15  0.149 -0.096  0.110 -0.006  0.006  288
R   2.16  0.163 -0.108  0.108 -0.006  0.006  333
R   2.17  0.159 -0.107  0.127 -0.006  0.007  341
R   2.18  0.164 -0.122  0.123 -0.007  0.007  317
R   2.19  0.170 -0.104  0.147 -0.006  0.009  259
R   2.20  0.176 -0.137  0.134 -0.009  0.009  223
R   2.21  0.180 -0.127  0.137 -0.008  0.008  279
R   2.22  0.175 -0.115  0.113 -0.007  0.007  257
R   2.23  0.149 -0.112  0.141 -0.007  0.009  230
R   2.24  0.165 -0.114  0.130 -0.008  0.009  225
R   2.25  0.188 -0.127  0.092 -0.011  0.008  126
I   0.35 -0.045 -0.127  0.222 -0.009  0.017  179
I   0.36 -0.047 -0.170  0.166 -0.009  0.009  336
I   0.37 -0.019 -0.162  0.146 -0.009  0.008  334
I   0.38 -0.039 -0.118  0.175 -0.007  0.010  290
I   0.39 -0.061 -0.137  0.152 -0.007  0.008  341
I   0.40 -0.057 -0.126  0.167 -0.007  0.009  323
I   0.41 -0.081 -0.120  0.194 -0.007  0.011  306
I   0.42 -0.073 -0.126  0.170 -0.007  0.009  331
I   0.43 -0.080 -0.113  0.143 -0.006  0.008  362
I   0.44 -0.091 -0.119  0.132 -0.006  0.007  380
I   0.45 -0.075 -0.126  0.145 -0.007  0.008  334
I   0.46 -0.081 -0.101  0.132 -0.006  0.007  314
I   0.47 -0.098 -0.099  0.177 -0.006  0.010  314
I   0.48 -0.086 -0.116  0.154 -0.007  0.009  307
I   0.49 -0.074 -0.108  0.138 -0.006  0.007  348
I   0.50 -0.090 -0.112  0.134 -0.006  0.007  321
I   0.51 -0.095 -0.092  0.143 -0.005  0.008  344
I   0.52 -0.091 -0.115  0.148 -0.006  0.008  343
I   0.53 -0.088 -0.109  0.117 -0.006  0.006  340
I   0.54 -0.091 -0.107  0.138 -0.005  0.007  408
I   0.55 -0.099 -0.103  0.122 -0.005  0.006  380
I   0.56 -0.093 -0.096  0.131 -0.005  0.007  342
I   0.57 -0.108 -0.089  0.133 -0.005  0.007  363
I   0.58 -0.081 -0.105  0.130 -0.006  0.007  348
I   0.59 -0.104 -0.092  0.119 -0.005  0.006  407
I   0.60 -0.089 -0.105  0.149 -0.006  0.008  343
I   0.61 -0.098 -0.084  0.128 -0.004  0.006  404
I   0.62 -0.104 -0.095  0.124 -0.005  0.007  360
I   0.63 -0.092 -0.087  0.106 -0.004  0.005  389
I   0.64 -0.103 -0.085  0.125 -0.004  0.006  399
I   0.65 -0.100 -0.085  0.077 -0.004  0.004  384
I   0.66 -0.101 -0.091  0.093 -0.005  0.005  392
I   0.67 -0.101 -0.090  0.093 -0.005  0.005  293
I   0.68 -0.108 -0.081  0.107 -0.004  0.006  357
I   0.69 -0.103 -0.078  0.096 -0.004  0.005  361
I   0.70 -0.092 -0.090  0.096 -0.005  0.005  374
I   0.71 -0.099 -0.078  0.104 -0.004  0.006  327
I   0.72 -0.104 -0.081  0.091 -0.004  0.005  365
I   0.73 -0.094 -0.082  0.080 -0.004  0.004  389
I   0.74 -0.106 -0.078  0.096 -0.004  0.005  393
I   0.75 -0.109 -0.090  0.081 -0.005  0.004  361
I   0.76 -0.106 -0.073  0.088 -0.004  0.004  397
I   0.77 -0.103 -0.074  0.096 -0.004  0.005  412
I   0.78 -0.099 -0.076  0.094 -0.004  0.005  360
I   0.79 -0.100 -0.075  0.092 -0.004  0.005  361
I   0.80 -0.093 -0.072  0.075 -0.004  0.004  405
I   0.81 -0.093 -0.076  0.096 -0.004  0.005  445
I   0.82 -0.106 -0.074  0.076 -0.004  0.004  364
I   0.83 -0.105 -0.069  0.096 -0.003  0.005  399
I   0.84 -0.085 -0.085  0.085 -0.004  0.004  367
I   0.85 -0.099 -0.076  0.078 -0.004  0.004  400
I   0.86 -0.094 -0.073  0.076 -0.004  0.004  413
I   0.87 -0.103 -0.073  0.087 -0.004  0.004  423
I   0.88 -0.092 -0.066  0.063 -0.003  0.003  419
I   0.89 -0.092 -0.072  0.078 -0.004  0.004  398
I   0.90 -0.101 -0.057  0.088 -0.003  0.005  372
I   0.91 -0.097 -0.076  0.090 -0.004  0.005  362
I   0.92 -0.098 -0.062  0.077 -0.003  0.004  364
I   0.93 -0.096 -0.068  0.072 -0.003  0.003  432
I   0.94 -0.096 -0.069  0.083 -0.003  0.004  399
I   0.95 -0.097 -0.060  0.077 -0.003  0.004  411
I   0.96 -0.096 -0.058  0.065 -0.003  0.003  437
I   0.97 -0.099 -0.061  0.077 -0.003  0.004  466
I   0.98 -0.091 -0.072  0.074 -0.003  0.004  432
I   0.99 -0.093 -0.059  0.061 -0.003  0.003  353
I   1.00 -0.095 -0.064  0.062 -0.003  0.003  443
I   1.01 -0.091 -0.059  0.081 -0.003  0.004  525
I   1.02 -0.084 -0.055  0.075 -0.003  0.004  423
I   1.03 -0.085 -0.062  0.073 -0.003  0.003  477
I   1.04 -0.083 -0.057  0.060 -0.003  0.003  450
I   1.05 -0.089 -0.060  0.076 -0.003  0.003  495
I   1.06 -0.084 -0.057  0.064 -0.002  0.003  527
I   1.07 -0.085 -0.057  0.062 -0.003  0.003  472
I   1.08 -0.083 -0.061  0.070 -0.003  0.003  509
I   1.09 -0.083 -0.049  0.063 -0.002  0.003  549
I   1.10 -0.078 -0.051  0.066 -0.002  0.003  530
I   1.11 -0.070 -0.057  0.062 -0.003  0.003  411
I   1.12 -0.072 -0.055  0.059 -0.003  0.003  448
I   1.13 -0.071 -0.053  0.066 -0.002  0.003  541
I   1.14 -0.068 -0.056  0.069 -0.003  0.003  397
I   1.15 -0.070 -0.058  0.050 -0.003  0.002  467
I   1.16 -0.064 -0.057  0.061 -0.003  0.003  509
I   1.17 -0.067 -0.051  0.070 -0.002  0.003  489
I   1.18 -0.065 -0.054  0.058 -0.002  0.003  498
I   1.19 -0.063 -0.047  0.064 -0.002  0.003  590
I   1.20 -0.062 -0.053  0.062 -0.002  0.003  554
I   1.21 -0.057 -0.056  0.060 -0.002  0.003  526
I   1.22 -0.050 -0.049  0.067 -0.002  0.003  587
I   1.23 -0.051 -0.058  0.063 -0.002  0.002  659
I   1.24 -0.044 -0.056  0.060 -0.003  0.003  398
I   1.25 -0.050 -0.048  0.057 -0.002  0.002  548
I   1.26 -0.043 -0.050  0.066 -0.002  0.003  501
I   1.27 -0.039 -0.052  0.068 -0.002  0.003  466
I   1.28 -0.041 -0.049  0.067 -0.002  0.003  499
I   1.29 -0.037 -0.050  0.051 -0.002  0.002  589
I   1.30 -0.041 -0.054  0.072 -0.002  0.003  596
I   1.31 -0.039 -0.064  0.062 -0.003  0.003  466
I   1.32 -0.035 -0.056  0.047 -0.003  0.002  468
I   1.33 -0.030 -0.053  0.050 -0.002  0.002  528
I   1.34 -0.028 -0.055  0.056 -0.002  0.002  607
I   1.35 -0.026 -0.052  0.068 -0.002  0.003  471
I   1.36 -0.026 -0.057  0.060 -0.002  0.002  684
I   1.37 -0.026 -0.049  0.058 -0.002  0.003  409
I   1.38 -0.031 -0.043  0.058 -0.002  0.003  485
I   1.39 -0.023 -0.046  0.056 -0.002  0.003  484
I   1.40 -0.023 -0.049  0.058 -0.002  0.003  499
I   1.41 -0.024 -0.048  0.061 -0.002  0.003  534
I   1.42 -0.018 -0.046  0.060 -0.002  0.003  482
I   1.43 -0.017 -0.050  0.060 -0.002  0.003  461
I   1.44 -0.017 -0.055  0.056 -0.002  0.003  496
I   1.45 -0.011 -0.056  0.054 -0.003  0.002  475
I   1.46 -0.010 -0.051  0.057 -0.002  0.002  621
I   1.47 -0.013 -0.040  0.057 -0.002  0.002  545
I   1.48 -0.012 -0.047  0.059 -0.002  0.003  521
I   1.49 -0.006 -0.049  0.060 -0.002  0.002  636
I   1.50 -0.009 -0.042  0.061 -0.002  0.003  582
I   1.51 -0.004 -0.048  0.059 -0.002  0.002  648
I   1.52  0.002 -0.051  0.065 -0.002  0.003  577
I   1.53  0.005 -0.049  0.059 -0.002  0.003  512
I   1.54  0.005 -0.056  0.063 -0.002  0.002  718
I   1.55  0.008 -0.051  0.064 -0.002  0.002  777
I   1.56  0.010 -0.053  0.072 -0.002  0.003  513
I   1.57  0.012 -0.048  0.070 -0.002  0.003  637
I   1.58  0.021 -0.060  0.066 -0.003  0.003  579
I   1.59  0.021 -0.049  0.064 -0.002  0.003  596
I   1.60  0.020 -0.051  0.079 -0.002  0.003  594
I   1.61  0.024 -0.052  0.052 -0.002  0.002  566
I   1.62  0.030 -0.055  0.070 -0.002  0.003  532
I   1.63  0.033 -0.053  0.072 -0.002  0.003  585
I   1.64  0.029 -0.059  0.070 -0.003  0.003  544
I   1.65  0.034 -0.053  0.066 -0.002  0.003  636
I   1.66  0.039 -0.052  0.065 -0.002  0.003  601
I   1.67  0.038 -0.053  0.056 -0.002  0.002  596
I   1.68  0.045 -0.060  0.067 -0.002  0.003  579
I   1.69  0.044 -0.051  0.065 -0.002  0.003  521
I   1.70  0.040 -0.058  0.073 -0.003  0.003  515
I   1.71  0.043 -0.055  0.070 -0.002  0.003  536
I   1.72  0.041 -0.053  0.066 -0.002  0.003  574
I   1.73  0.049 -0.054  0.076 -0.002  0.003  574
I   1.74  0.049 -0.059  0.073 -0.002  0.003  709
I   1.75  0.046 -0.056  0.068 -0.002  0.003  644
I   1.76  0.052 -0.062  0.069 -0.003  0.003  558
I   1.77  0.050 -0.058  0.070 -0.002  0.003  649
I   1.78  0.049 -0.053  0.076 -0.002  0.003  646
I   1.79  0.062 -0.056  0.077 -0.002  0.003  613
I   1.80  0.061 -0.066  0.082 -0.003  0.003  564
I   1.81  0.051 -0.053  0.070 -0.002  0.003  475
I   1.82  0.064 -0.065  0.069 -0.003  0.003  532
I   1.83  0.059 -0.063  0.069 -0.003  0.003  559
I   1.84  0.056 -0.052  0.080 -0.002  0.003  636
I   1.85  0.065 -0.071  0.064 -0.003  0.003  555
I   1.86  0.065 -0.070  0.078 -0.003  0.003  541
I   1.87  0.066 -0.067  0.061 -0.003  0.003  557
I   1.88  0.066 -0.069  0.079 -0.003  0.003  569
I   1.89  0.061 -0.065  0.085 -0.003  0.004  500
I   1.90  0.069 -0.064  0.086 -0.003  0.004  448
I   1.91  0.069 -0.076  0.074 -0.004  0.003  449
I   1.92  0.067 -0.062  0.083 -0.003  0.004  512
I   1.93  0.072 -0.071  0.081 -0.003  0.004  531
I   1.94  0.073 -0.068  0.077 -0.003  0.003  550
I   1.95  0.075 -0.063  0.071 -0.003  0.003  466
I   1.96  0.073 -0.069  0.068 -0.003  0.003  479
I   1.97  0.071 -0.065  0.075 -0.003  0.004  439
I   1.98  0.082 -0.072  0.089 -0.004  0.004  405
I   1.99  0.078 -0.075  0.070 -0.004  0.004  389
I   2.00  0.073 -0.071  0.077 -0.004  0.004  348
I   2.01  0.086 -0.073  0.079 -0.004  0.004  360
I   2.02  0.078 -0.074  0.099 -0.004  0.005  396
I   2.03  0.086 -0.065  0.091 -0.003  0.005  360
I   2.04  0.075 -0.070  0.101 -0.004  0.005  389
I   2.05  0.084 -0.076  0.076 -0.004  0.004  371
I   2.06  0.088 -0.079  0.101 -0.004  0.005  374
I   2.07  0.093 -0.074  0.079 -0.004  0.004  411
I   2.08  0.099 -0.068  0.102 -0.003  0.005  402
I   2.09  0.098 -0.064  0.103 -0.003  0.005  359
I   2.10  0.106 -0.073  0.085 -0.004  0.005  312
I   2.11  0.121 -0.086  0.098 -0.004  0.005  391
I   2.12  0.120 -0.070  0.104 -0.004  0.006  342
I   2.13  0.117 -0.081  0.096 -0.005  0.005  318
I   2.14  0.129 -0.086  0.116 -0.005  0.007  302
I   2.15  0.122 -0.086  0.113 -0.005  0.007  288
I   2.16  0.143 -0.106  0.106 -0.006  0.006  333
I   2.17  0.139 -0.103  0.110 -0.006  0.006  341
I   2.18  0.137 -0.104  0.128 -0.006  0.007  317
I   2.19  0.153 -0.097  0.132 -0.006  0.008  259
I   2.20  0.148 -0.131  0.131 -0.009  0.009  223
I   2.21  0.151 -0.106  0.131 -0.006  0.008  279
I   2.22  0.149 -0.092  0.101 -0.006  0.006  257
I   2.23  0.118 -0.081  0.126 -0.005  0.008  230
I   2.24  0.140 -0.106  0.119 -0.007  0.008  225
I   2.25  0.138 -0.085  0.111 -0.008  0.010  126
W1  0.35 -0.028 -0.236  0.211 -0.018  0.016  179
W1  0.36 -0.033 -0.210  0.198 -0.011  0.011  336
W1  0.37 -0.010 -0.189  0.228 -0.010  0.012  334
W1  0.38 -0.035 -0.204  0.230 -0.012  0.013  290
W1  0.39 -0.029 -0.208  0.186 -0.011  0.010  341
W1  0.40 -0.029 -0.226  0.169 -0.013  0.009  323
W1  0.41 -0.050 -0.223  0.204 -0.013  0.012  306
W1  0.42 -0.070 -0.169  0.209 -0.009  0.012  331
W1  0.43 -0.098 -0.167  0.231 -0.009  0.012  362
W1  0.44 -0.073 -0.162  0.190 -0.008  0.010  380
W1  0.45 -0.070 -0.183  0.195 -0.010  0.011  334
W1  0.46 -0.065 -0.182  0.210 -0.010  0.012  314
W1  0.47 -0.096 -0.175  0.172 -0.010  0.010  314
W1  0.48 -0.108 -0.172  0.214 -0.010  0.012  307
W1  0.49 -0.098 -0.174  0.203 -0.009  0.011  348
W1  0.50 -0.112 -0.147  0.248 -0.008  0.014  321
W1  0.51 -0.101 -0.157  0.157 -0.008  0.008  344
W1  0.52 -0.092 -0.197  0.194 -0.011  0.010  343
W1  0.53 -0.123 -0.193  0.173 -0.010  0.009  340
W1  0.54 -0.100 -0.179  0.203 -0.009  0.010  408
W1  0.55 -0.118 -0.160  0.198 -0.008  0.010  380
W1  0.56 -0.115 -0.164  0.185 -0.009  0.010  342
W1  0.57 -0.119 -0.151  0.187 -0.008  0.010  363
W1  0.58 -0.111 -0.175  0.236 -0.009  0.013  348
W1  0.59 -0.118 -0.160  0.164 -0.008  0.008  407
W1  0.60 -0.108 -0.168  0.219 -0.009  0.012  343
W1  0.61 -0.123 -0.156  0.178 -0.008  0.009  404
W1  0.62 -0.117 -0.141  0.245 -0.007  0.013  360
W1  0.63 -0.126 -0.151  0.200 -0.008  0.010  389
W1  0.64 -0.134 -0.171  0.199 -0.009  0.010  399
W1  0.65 -0.133 -0.179  0.174 -0.009  0.009  384
W1  0.66 -0.146 -0.151  0.168 -0.008  0.008  392
W1  0.67 -0.149 -0.169  0.181 -0.010  0.011  293
W1  0.68 -0.141 -0.186  0.184 -0.010  0.010  357
W1  0.69 -0.159 -0.142  0.161 -0.007  0.008  361
W1  0.70 -0.136 -0.160  0.153 -0.008  0.008  374
W1  0.71 -0.136 -0.183  0.144 -0.010  0.008  327
W1  0.72 -0.156 -0.153  0.155 -0.008  0.008  365
W1  0.73 -0.170 -0.148  0.195 -0.007  0.010  389
W1  0.74 -0.176 -0.147  0.208 -0.007  0.010  393
W1  0.75 -0.162 -0.168  0.142 -0.009  0.007  361
W1  0.76 -0.168 -0.150  0.176 -0.008  0.009  397
W1  0.77 -0.172 -0.154  0.169 -0.008  0.008  412
W1  0.78 -0.176 -0.152  0.164 -0.008  0.009  360
W1  0.79 -0.169 -0.169  0.162 -0.009  0.009  361
W1  0.80 -0.185 -0.147  0.163 -0.007  0.008  405
W1  0.81 -0.181 -0.167  0.146 -0.008  0.007  445
W1  0.82 -0.180 -0.144  0.153 -0.008  0.008  364
W1  0.83 -0.189 -0.152  0.183 -0.008  0.009  399
W1  0.84 -0.163 -0.171  0.153 -0.009  0.008  367
W1  0.85 -0.193 -0.125  0.161 -0.006  0.008  400
W1  0.86 -0.176 -0.137  0.164 -0.007  0.008  413
W1  0.87 -0.212 -0.126  0.151 -0.006  0.007  423
W1  0.88 -0.205 -0.161  0.171 -0.008  0.008  419
W1  0.89 -0.199 -0.139  0.166 -0.007  0.008  398
W1  0.90 -0.207 -0.157  0.147 -0.008  0.008  372
W1  0.91 -0.199 -0.152  0.162 -0.008  0.009  362
W1  0.92 -0.245 -0.118  0.176 -0.006  0.009  364
W1  0.93 -0.221 -0.163  0.174 -0.008  0.008  432
W1  0.94 -0.212 -0.168  0.138 -0.008  0.007  399
W1  0.95 -0.235 -0.134  0.168 -0.007  0.008  411
W1  0.96 -0.237 -0.125  0.151 -0.006  0.007  437
W1  0.97 -0.240 -0.135  0.176 -0.006  0.008  466
W1  0.98 -0.239 -0.118  0.191 -0.006  0.009  432
W1  0.99 -0.231 -0.143  0.139 -0.008  0.007  353
W1  1.00 -0.243 -0.152  0.151 -0.007  0.007  443
W1  1.01 -0.249 -0.133  0.142 -0.006  0.006  525
W1  1.02 -0.249 -0.142  0.165 -0.007  0.008  423
W1  1.03 -0.250 -0.142  0.158 -0.006  0.007  477
W1  1.04 -0.263 -0.138  0.164 -0.007  0.008  450
W1  1.05 -0.276 -0.145  0.167 -0.007  0.007  495
W1  1.06 -0.263 -0.133  0.162 -0.006  0.007  527
W1  1.07 -0.279 -0.106  0.122 -0.005  0.006  472
W1  1.08 -0.280 -0.144  0.156 -0.006  0.007  509
W1  1.09 -0.270 -0.140  0.162 -0.006  0.007  549
W1  1.10 -0.275 -0.125  0.150 -0.005  0.007  530
W1  1.11 -0.258 -0.129  0.124 -0.006  0.006  411
W1  1.12 -0.286 -0.135  0.142 -0.006  0.007  448
W1  1.13 -0.272 -0.136  0.121 -0.006  0.005  541
W1  1.14 -0.274 -0.144  0.147 -0.007  0.007  397
W1  1.15 -0.297 -0.126  0.145 -0.006  0.007  467
W1  1.16 -0.296 -0.139  0.169 -0.006  0.007  509
W1  1.17 -0.281 -0.136  0.140 -0.006  0.006  489
W1  1.18 -0.297 -0.145  0.153 -0.007  0.007  498
W1  1.19 -0.312 -0.118  0.153 -0.005  0.006  590
W1  1.20 -0.303 -0.122  0.144 -0.005  0.006  554
W1  1.21 -0.313 -0.124  0.153 -0.005  0.007  526
W1  1.22 -0.315 -0.129  0.171 -0.005  0.007  587
W1  1.23 -0.314 -0.128  0.164 -0.005  0.006  659
W1  1.24 -0.316 -0.127  0.145 -0.006  0.007  398
W1  1.25 -0.325 -0.132  0.147 -0.006  0.006  548
W1  1.26 -0.314 -0.125  0.145 -0.006  0.006  501
W1  1.27 -0.313 -0.131  0.134 -0.006  0.006  466
W1  1.28 -0.323 -0.128  0.156 -0.006  0.007  499
W1  1.29 -0.328 -0.124  0.153 -0.005  0.006  589
W1  1.30 -0.319 -0.138  0.154 -0.006  0.006  596
W1  1.31 -0.344 -0.118  0.172 -0.005  0.008  466
W1  1.32 -0.335 -0.125  0.146 -0.006  0.007  468
W1  1.33 -0.344 -0.121  0.163 -0.005  0.007  528
W1  1.34 -0.336 -0.133  0.163 -0.005  0.007  607
W1  1.35 -0.336 -0.117  0.163 -0.005  0.007  471
W1  1.36 -0.338 -0.108  0.131 -0.004  0.005  684
W1  1.37 -0.348 -0.125  0.126 -0.006  0.006  409
W1  1.38 -0.360 -0.120  0.145 -0.005  0.007  485
W1  1.39 -0.328 -0.147  0.159 -0.007  0.007  484
W1  1.40 -0.367 -0.113  0.148 -0.005  0.007  499
W1  1.41 -0.361 -0.117  0.133 -0.005  0.006  534
W1  1.42 -0.354 -0.131  0.149 -0.006  0.007  482
W1  1.43 -0.363 -0.117  0.161 -0.005  0.007  461
W1  1.44 -0.361 -0.124  0.164 -0.006  0.007  496
W1  1.45 -0.357 -0.131  0.109 -0.006  0.005  475
W1  1.46 -0.360 -0.117  0.132 -0.005  0.005  621
W1  1.47 -0.385 -0.105  0.145 -0.005  0.006  545
W1  1.48 -0.369 -0.129  0.131 -0.006  0.006  521
W1  1.49 -0.365 -0.113  0.132 -0.004  0.005  636
W1  1.50 -0.379 -0.104  0.168 -0.004  0.007  582
W1  1.51 -0.371 -0.126  0.146 -0.005  0.006  648
W1  1.52 -0.374 -0.118  0.134 -0.005  0.006  577
W1  1.53 -0.384 -0.111  0.143 -0.005  0.006  512
W1  1.54 -0.366 -0.123  0.148 -0.005  0.006  718
W1  1.55 -0.371 -0.124  0.157 -0.004  0.006  777
W1  1.56 -0.386 -0.116  0.123 -0.005  0.005  513
W1  1.57 -0.376 -0.111  0.136 -0.004  0.005  637
W1  1.58 -0.379 -0.111  0.134 -0.005  0.006  579
W1  1.59 -0.388 -0.114  0.144 -0.005  0.006  596
W1  1.60 -0.372 -0.108  0.123 -0.004  0.005  594
W1  1.61 -0.387 -0.097  0.140 -0.004  0.006  566
W1  1.62 -0.378 -0.125  0.170 -0.005  0.007  532
W1  1.63 -0.383 -0.125  0.144 -0.005  0.006  585
W1  1.64 -0.390 -0.107  0.157 -0.005  0.007  544
W1  1.65 -0.382 -0.108  0.129 -0.004  0.005  636
W1  1.66 -0.381 -0.128  0.140 -0.005  0.006  601
W1  1.67 -0.377 -0.120  0.126 -0.005  0.005  596
W1  1.68 -0.377 -0.117  0.134 -0.005  0.006  579
W1  1.69 -0.379 -0.125  0.150 -0.005  0.007  521
W1  1.70 -0.394 -0.111  0.145 -0.005  0.006  515
W1  1.71 -0.388 -0.122  0.142 -0.005  0.006  536
W1  1.72 -0.387 -0.111  0.148 -0.005  0.006  574
W1  1.73 -0.388 -0.111  0.131 -0.005  0.005  574
W1  1.74 -0.381 -0.114  0.133 -0.004  0.005  709
W1  1.75 -0.393 -0.108  0.142 -0.004  0.006  644
W1  1.76 -0.385 -0.116  0.164 -0.005  0.007  558
W1  1.77 -0.382 -0.126  0.151 -0.005  0.006  649
W1  1.78 -0.398 -0.111  0.152 -0.004  0.006  646
W1  1.79 -0.371 -0.129  0.163 -0.005  0.007  613
W1  1.80 -0.382 -0.117  0.162 -0.005  0.007  564
W1  1.81 -0.405 -0.110  0.152 -0.005  0.007  475
W1  1.82 -0.399 -0.103  0.168 -0.004  0.007  532
W1  1.83 -0.395 -0.111  0.154 -0.005  0.006  559
W1  1.84 -0.389 -0.126  0.139 -0.005  0.006  636
W1  1.85 -0.397 -0.114  0.151 -0.005  0.006  555
W1  1.86 -0.404 -0.118  0.134 -0.005  0.006  541
W1  1.87 -0.413 -0.103  0.159 -0.004  0.007  557
W1  1.88 -0.391 -0.109  0.141 -0.005  0.006  569
W1  1.89 -0.400 -0.117  0.164 -0.005  0.007  500
W1  1.90 -0.402 -0.130  0.152 -0.006  0.007  448
W1  1.91 -0.401 -0.098  0.144 -0.005  0.007  449
W1  1.92 -0.400 -0.134  0.141 -0.006  0.006  512
W1  1.93 -0.409 -0.118  0.127 -0.005  0.005  531
W1  1.94 -0.409 -0.103  0.148 -0.004  0.006  550
W1  1.95 -0.415 -0.099  0.158 -0.005  0.007  466
W1  1.96 -0.415 -0.106  0.122 -0.005  0.006  479
W1  1.97 -0.416 -0.129  0.163 -0.006  0.008  439
W1  1.98 -0.407 -0.121  0.144 -0.006  0.007  405
W1  1.99 -0.423 -0.109  0.164 -0.006  0.008  389
W1  2.00 -0.407 -0.127  0.167 -0.007  0.009  348
W1  2.01 -0.414 -0.120  0.154 -0.006  0.008  360
W1  2.02 -0.423 -0.108  0.157 -0.005  0.008  396
W1  2.03 -0.413 -0.115  0.163 -0.006  0.009  360
W1  2.04 -0.425 -0.100  0.123 -0.005  0.006  389
W1  2.05 -0.415 -0.109  0.166 -0.006  0.009  371
W1  2.06 -0.393 -0.131  0.151 -0.007  0.008  374
W1  2.07 -0.410 -0.092  0.139 -0.005  0.007  411
W1  2.08 -0.402 -0.127  0.160 -0.006  0.008  402
W1  2.09 -0.391 -0.131  0.142 -0.007  0.007  359
W1  2.10 -0.389 -0.116  0.137 -0.007  0.008  312
W1  2.11 -0.373 -0.117  0.200 -0.006  0.010  391
W1  2.12 -0.379 -0.126  0.134 -0.007  0.007  342
W1  2.13 -0.391 -0.138  0.157 -0.008  0.009  318
W1  2.14 -0.366 -0.124  0.170 -0.007  0.010  302
W1  2.15 -0.370 -0.121  0.157 -0.007  0.009  288
W1  2.16 -0.369 -0.145  0.173 -0.008  0.009  333
W1  2.17 -0.371 -0.125  0.175 -0.007  0.009  341
W1  2.18 -0.349 -0.158  0.184 -0.009  0.010  317
W1  2.19 -0.345 -0.149  0.192 -0.009  0.012  259
W1  2.20 -0.337 -0.160  0.133 -0.011  0.009  223
W1  2.21 -0.347 -0.143  0.197 -0.009  0.012  279
W1  2.22 -0.374 -0.136  0.187 -0.009  0.012  257
W1  2.23 -0.368 -0.132  0.196 -0.009  0.013  230
W1  2.24 -0.346 -0.148  0.170 -0.010  0.011  225
W1  2.25 -0.380 -0.143  0.197 -0.013  0.018  126
W2  0.35 -0.051 -0.187  0.206 -0.014  0.015  179
W2  0.36 -0.060 -0.178  0.200 -0.010  0.011  336
W2  0.37 -0.024 -0.177  0.184 -0.010  0.010  334
W2  0.38 -0.053 -0.180  0.214 -0.011  0.013  290
W2  0.39 -0.045 -0.184  0.182 -0.010  0.010  341
W2  0.40 -0.044 -0.201  0.177 -0.011  0.010  323
W2  0.41 -0.035 -0.233  0.185 -0.013  0.011  306
W2  0.42 -0.080 -0.153  0.223 -0.008  0.012  331
W2  0.43 -0.087 -0.181  0.196 -0.010  0.010  362
W2  0.44 -0.078 -0.149  0.189 -0.008  0.010  380
W2  0.45 -0.072 -0.163  0.193 -0.009  0.011  334
W2  0.46 -0.057 -0.186  0.212 -0.011  0.012  314
W2  0.47 -0.093 -0.149  0.184 -0.008  0.010  314
W2  0.48 -0.099 -0.173  0.189 -0.010  0.011  307
W2  0.49 -0.088 -0.155  0.197 -0.008  0.011  348
W2  0.50 -0.095 -0.151  0.213 -0.008  0.012  321
W2  0.51 -0.097 -0.150  0.171 -0.008  0.009  344
W2  0.52 -0.085 -0.185  0.176 -0.010  0.010  343
W2  0.53 -0.103 -0.201  0.195 -0.011  0.011  340
W2  0.54 -0.091 -0.182  0.204 -0.009  0.010  408
W2  0.55 -0.106 -0.164  0.185 -0.008  0.009  380
W2  0.56 -0.104 -0.177  0.201 -0.010  0.011  342
W2  0.57 -0.095 -0.144  0.162 -0.008  0.009  363
W2  0.58 -0.098 -0.159  0.208 -0.009  0.011  348
W2  0.59 -0.115 -0.148  0.170 -0.007  0.008  407
W2  0.60 -0.084 -0.184  0.201 -0.010  0.011  343
W2  0.61 -0.107 -0.164  0.169 -0.008  0.008  404
W2  0.62 -0.096 -0.165  0.228 -0.009  0.012  360
W2  0.63 -0.090 -0.175  0.170 -0.009  0.009  389
W2  0.64 -0.106 -0.168  0.189 -0.008  0.009  399
W2  0.65 -0.107 -0.185  0.178 -0.009  0.009  384
W2  0.66 -0.118 -0.148  0.163 -0.007  0.008  392
W2  0.67 -0.117 -0.167  0.188 -0.010  0.011  293
W2  0.68 -0.116 -0.163  0.170 -0.009  0.009  357
W2  0.69 -0.128 -0.137  0.151 -0.007  0.008  361
W2  0.70 -0.106 -0.177  0.153 -0.009  0.008  374
W2  0.71 -0.118 -0.167  0.154 -0.009  0.009  327
W2  0.72 -0.117 -0.162  0.142 -0.008  0.007  365
W2  0.73 -0.137 -0.148  0.194 -0.007  0.010  389
W2  0.74 -0.129 -0.130  0.220 -0.007  0.011  393
W2  0.75 -0.120 -0.158  0.140 -0.008  0.007  361
W2  0.76 -0.132 -0.145  0.165 -0.007  0.008  397
W2  0.77 -0.126 -0.150  0.170 -0.007  0.008  412
W2  0.78 -0.132 -0.143  0.152 -0.008  0.008  360
W2  0.79 -0.129 -0.165  0.155 -0.009  0.008  361
W2  0.80 -0.136 -0.154  0.158 -0.008  0.008  405
W2  0.81 -0.135 -0.166  0.167 -0.008  0.008  445
W2  0.82 -0.125 -0.149  0.151 -0.008  0.008  364
W2  0.83 -0.142 -0.137  0.184 -0.007  0.009  399
W2  0.84 -0.107 -0.171  0.157 -0.009  0.008  367
W2  0.85 -0.133 -0.138  0.155 -0.007  0.008  400
W2  0.86 -0.126 -0.129  0.154 -0.006  0.008  413
W2  0.87 -0.148 -0.142  0.129 -0.007  0.006  423
W2  0.88 -0.155 -0.159  0.188 -0.008  0.009  419
W2  0.89 -0.131 -0.143  0.172 -0.007  0.009  398
W2  0.90 -0.139 -0.173  0.151 -0.009  0.008  372
W2  0.91 -0.143 -0.154  0.159 -0.008  0.008  362
W2  0.92 -0.164 -0.141  0.141 -0.007  0.007  364
W2  0.93 -0.152 -0.151  0.164 -0.007  0.008  432
W2  0.94 -0.153 -0.142  0.153 -0.007  0.008  399
W2  0.95 -0.154 -0.156  0.160 -0.008  0.008  411
W2  0.96 -0.147 -0.152  0.127 -0.007  0.006  437
W2  0.97 -0.159 -0.153  0.176 -0.007  0.008  466
W2  0.98 -0.157 -0.139  0.187 -0.007  0.009  432
W2  0.99 -0.146 -0.138  0.135 -0.007  0.007  353
W2  1.00 -0.149 -0.166  0.143 -0.008  0.007  443
W2  1.01 -0.154 -0.161  0.139 -0.007  0.006  525
W2  1.02 -0.149 -0.158  0.133 -0.008  0.006  423
W2  1.03 -0.151 -0.146  0.143 -0.007  0.007  477
W2  1.04 -0.167 -0.129  0.155 -0.006  0.007  450
W2  1.05 -0.177 -0.146  0.161 -0.007  0.007  495
W2  1.06 -0.159 -0.134  0.139 -0.006  0.006  527
W2  1.07 -0.177 -0.120  0.117 -0.006  0.005  472
W2  1.08 -0.169 -0.148  0.142 -0.007  0.006  509
W2  1.09 -0.157 -0.139  0.139 -0.006  0.006  549
W2  1.10 -0.171 -0.140  0.124 -0.006  0.005  530
W2  1.11 -0.161 -0.125  0.127 -0.006  0.006  411
W2  1.12 -0.171 -0.134  0.123 -0.006  0.006  448
W2  1.13 -0.169 -0.125  0.119 -0.005  0.005  541
W2  1.14 -0.175 -0.119  0.178 -0.006  0.009  397
W2  1.15 -0.181 -0.132  0.153 -0.006  0.007  467
W2  1.16 -0.177 -0.123  0.144 -0.005  0.006  509
W2  1.17 -0.164 -0.129  0.134 -0.006  0.006  489
W2  1.18 -0.180 -0.132  0.164 -0.006  0.007  498
W2  1.19 -0.190 -0.115  0.148 -0.005  0.006  590
W2  1.20 -0.173 -0.139  0.136 -0.006  0.006  554
W2  1.21 -0.188 -0.125  0.138 -0.005  0.006  526
W2  1.22 -0.182 -0.124  0.152 -0.005  0.006  587
W2  1.23 -0.180 -0.127  0.128 -0.005  0.005  659
W2  1.24 -0.171 -0.135  0.129 -0.007  0.006  398
W2  1.25 -0.193 -0.126  0.147 -0.005  0.006  548
W2  1.26 -0.183 -0.120  0.137 -0.005  0.006  501
W2  1.27 -0.189 -0.126  0.124 -0.006  0.006  466
W2  1.28 -0.190 -0.128  0.139 -0.006  0.006  499
W2  1.29 -0.191 -0.122  0.151 -0.005  0.006  589
W2  1.30 -0.192 -0.125  0.133 -0.005  0.005  596
W2  1.31 -0.201 -0.133  0.149 -0.006  0.007  466
W2  1.32 -0.196 -0.132  0.139 -0.006  0.006  468
W2  1.33 -0.201 -0.152  0.156 -0.007  0.007  528
W2  1.34 -0.199 -0.135  0.140 -0.005  0.006  607
W2  1.35 -0.199 -0.109  0.142 -0.005  0.007  471
W2  1.36 -0.194 -0.121  0.135 -0.005  0.005  684
W2  1.37 -0.211 -0.124  0.116 -0.006  0.006  409
W2  1.38 -0.215 -0.123  0.137 -0.006  0.006  485
W2  1.39 -0.188 -0.151  0.154 -0.007  0.007  484
W2  1.40 -0.217 -0.122  0.143 -0.005  0.006  499
W2  1.41 -0.217 -0.117  0.123 -0.005  0.005  534
W2  1.42 -0.218 -0.122  0.156 -0.006  0.007  482
W2  1.43 -0.210 -0.139  0.142 -0.006  0.007  461
W2  1.44 -0.214 -0.113  0.158 -0.005  0.007  496
W2  1.45 -0.210 -0.143  0.115 -0.007  0.005  475
W2  1.46 -0.207 -0.143  0.109 -0.006  0.004  621
W2  1.47 -0.230 -0.118  0.123 -0.005  0.005  545
W2  1.48 -0.229 -0.146  0.139 -0.006  0.006  521
W2  1.49 -0.224 -0.117  0.131 -0.005  0.005  636
W2  1.50 -0.230 -0.127  0.173 -0.005  0.007  582
W2  1.51 -0.230 -0.124  0.143 -0.005  0.006  648
W2  1.52 -0.232 -0.122  0.144 -0.005  0.006  577
W2  1.53 -0.235 -0.129  0.130 -0.006  0.006  512
W2  1.54 -0.225 -0.139  0.139 -0.005  0.005  718
W2  1.55 -0.223 -0.127  0.126 -0.005  0.005  777
W2  1.56 -0.240 -0.126  0.128 -0.006  0.006  513
W2  1.57 -0.234 -0.130  0.122 -0.005  0.005  637
W2  1.58 -0.241 -0.126  0.125 -0.005  0.005  579
W2  1.59 -0.247 -0.121  0.131 -0.005  0.005  596
W2  1.60 -0.231 -0.113  0.125 -0.005  0.005  594
W2  1.61 -0.258 -0.106  0.132 -0.004  0.006  566
W2  1.62 -0.243 -0.133  0.142 -0.006  0.006  532
W2  1.63 -0.256 -0.133  0.134 -0.005  0.006  585
W2  1.64 -0.262 -0.106  0.134 -0.005  0.006  544
W2  1.65 -0.245 -0.126  0.122 -0.005  0.005  636
W2  1.66 -0.250 -0.108  0.135 -0.004  0.006  601
W2  1.67 -0.242 -0.126  0.117 -0.005  0.005  596
W2  1.68 -0.248 -0.147  0.141 -0.006  0.006  579
W2  1.69 -0.256 -0.132  0.160 -0.006  0.007  521
W2  1.70 -0.261 -0.132  0.133 -0.006  0.006  515
W2  1.71 -0.270 -0.110  0.150 -0.005  0.006  536
W2  1.72 -0.262 -0.141  0.148 -0.006  0.006  574
W2  1.73 -0.268 -0.121  0.129 -0.005  0.005  574
W2  1.74 -0.259 -0.125  0.123 -0.005  0.005  709
W2  1.75 -0.279 -0.104  0.147 -0.004  0.006  644
W2  1.76 -0.267 -0.147  0.132 -0.006  0.006  558
W2  1.77 -0.272 -0.125  0.140 -0.005  0.005  649
W2  1.78 -0.285 -0.130  0.130 -0.005  0.005  646
W2  1.79 -0.272 -0.127  0.161 -0.005  0.007  613
W2  1.80 -0.285 -0.123  0.155 -0.005  0.007  564
W2  1.81 -0.301 -0.125  0.144 -0.006  0.007  475
W2  1.82 -0.293 -0.120  0.157 -0.005  0.007  532
W2  1.83 -0.290 -0.130  0.150 -0.005  0.006  559
W2  1.84 -0.299 -0.128  0.140 -0.005  0.006  636
W2  1.85 -0.296 -0.143  0.144 -0.006  0.006  555
W2  1.86 -0.303 -0.133  0.134 -0.006  0.006  541
W2  1.87 -0.304 -0.134  0.141 -0.006  0.006  557
W2  1.88 -0.299 -0.123  0.144 -0.005  0.006  569
W2  1.89 -0.306 -0.138  0.150 -0.006  0.007  500
W2  1.90 -0.304 -0.149  0.135 -0.007  0.006  448
W2  1.91 -0.313 -0.131  0.139 -0.006  0.007  449
W2  1.92 -0.316 -0.130  0.149 -0.006  0.007  512
W2  1.93 -0.323 -0.123  0.141 -0.005  0.006  531
W2  1.94 -0.324 -0.125  0.148 -0.005  0.006  550
W2  1.95 -0.325 -0.115  0.147 -0.005  0.007  466
W2  1.96 -0.330 -0.132  0.127 -0.006  0.006  479
W2  1.97 -0.336 -0.131  0.153 -0.006  0.007  439
W2  1.98 -0.317 -0.153  0.163 -0.008  0.008  405
W2  1.99 -0.337 -0.118  0.174 -0.006  0.009  389
W2  2.00 -0.317 -0.145  0.172 -0.008  0.009  348
W2  2.01 -0.331 -0.137  0.176 -0.007  0.009  360
W2  2.02 -0.325 -0.138  0.157 -0.007  0.008  396
W2  2.03 -0.326 -0.133  0.139 -0.007  0.007  360
W2  2.04 -0.337 -0.129  0.128 -0.007  0.006  389
W2  2.05 -0.336 -0.123  0.159 -0.006  0.008  371
W2  2.06 -0.322 -0.131  0.140 -0.007  0.007  374
W2  2.07 -0.327 -0.119  0.122 -0.006  0.006  411
W2  2.08 -0.324 -0.133  0.168 -0.007  0.008  402
W2  2.09 -0.325 -0.124  0.135 -0.007  0.007  359
W2  2.10 -0.319 -0.142  0.145 -0.008  0.008  312
W2  2.11 -0.304 -0.142  0.173 -0.007  0.009  391
W2  2.12 -0.311 -0.131  0.125 -0.007  0.007  342
W2  2.13 -0.323 -0.140  0.172 -0.008  0.010  318
W2  2.14 -0.305 -0.145  0.162 -0.008  0.009  302
W2  2.15 -0.299 -0.145  0.139 -0.009  0.008  288
W2  2.16 -0.319 -0.131  0.191 -0.007  0.010  333
W2  2.17 -0.314 -0.138  0.159 -0.007  0.009  341
W2  2.18 -0.292 -0.159  0.175 -0.009  0.010  317
W2  2.19 -0.298 -0.134  0.170 -0.008  0.011  259
W2  2.20 -0.301 -0.140  0.173 -0.009  0.012  223
W2  2.21 -0.289 -0.167  0.178 -0.010  0.011  279
W2  2.22 -0.311 -0.145  0.178 -0.009  0.011  257
W2  2.23 -0.323 -0.138  0.210 -0.009  0.014  230
W2  2.24 -0.297 -0.153  0.144 -0.010  0.010  225
W2  2.25 -0.340 -0.154  0.196 -0.014  0.017  126
W3  0.35 -0.089 -0.222  0.254 -0.017  0.019  179
W3  0.36 -0.066 -0.215  0.216 -0.012  0.012  336
W3  0.37 -0.017 -0.248  0.214 -0.014  0.012  334
W3  0.38 -0.064 -0.229  0.265 -0.013  0.016  290
W3  0.39 -0.064 -0.187  0.210 -0.010  0.011  341
W3  0.40 -0.077 -0.198  0.195 -0.011  0.011  323
W3  0.41 -0.056 -0.237  0.241 -0.014  0.014  306
W3  0.42 -0.094 -0.225  0.260 -0.012  0.014  331
W3  0.43 -0.092 -0.185  0.232 -0.010  0.012  362
W3  0.44 -0.068 -0.212  0.178 -0.011  0.009  380
W3  0.45 -0.097 -0.178  0.220 -0.010  0.012  334
W3  0.46 -0.082 -0.240  0.238 -0.014  0.013  314
W3  0.47 -0.100 -0.207  0.239 -0.012  0.013  314
W3  0.48 -0.143 -0.182  0.220 -0.010  0.013  307
W3  0.49 -0.100 -0.192  0.220 -0.010  0.012  348
W3  0.50 -0.112 -0.207  0.231 -0.012  0.013  321
W3  0.51 -0.120 -0.229  0.206 -0.012  0.011  344
W3  0.52 -0.095 -0.222  0.198 -0.012  0.011  343
W3  0.53 -0.117 -0.229  0.228 -0.012  0.012  340
W3  0.54 -0.113 -0.212  0.207 -0.010  0.010  408
W3  0.55 -0.125 -0.188  0.203 -0.010  0.010  380
W3  0.56 -0.121 -0.210  0.243 -0.011  0.013  342
W3  0.57 -0.118 -0.194  0.191 -0.010  0.010  363
W3  0.58 -0.098 -0.236  0.208 -0.013  0.011  348
W3  0.59 -0.136 -0.215  0.206 -0.011  0.010  407
W3  0.60 -0.091 -0.242  0.241 -0.013  0.013  343
W3  0.61 -0.131 -0.175  0.215 -0.009  0.011  404
W3  0.62 -0.119 -0.183  0.246 -0.010  0.013  360
W3  0.63 -0.119 -0.201  0.209 -0.010  0.011  389
W3  0.64 -0.137 -0.189  0.224 -0.009  0.011  399
W3  0.65 -0.118 -0.221  0.156 -0.011  0.008  384
W3  0.66 -0.139 -0.181  0.219 -0.009  0.011  392
W3  0.67 -0.141 -0.208  0.185 -0.012  0.011  293
W3  0.68 -0.128 -0.206  0.224 -0.011  0.012  357
W3  0.69 -0.133 -0.160  0.173 -0.008  0.009  361
W3  0.70 -0.130 -0.190  0.199 -0.010  0.010  374
W3  0.71 -0.144 -0.170  0.223 -0.009  0.012  327
W3  0.72 -0.138 -0.168  0.184 -0.009  0.010  365
W3  0.73 -0.133 -0.197  0.207 -0.010  0.010  389
W3  0.74 -0.132 -0.180  0.219 -0.009  0.011  393
W3  0.75 -0.140 -0.189  0.185 -0.010  0.010  361
W3  0.76 -0.132 -0.199  0.180 -0.010  0.009  397
W3  0.77 -0.129 -0.197  0.173 -0.010  0.009  412
W3  0.78 -0.141 -0.173  0.187 -0.009  0.010  360
W3  0.79 -0.139 -0.171  0.211 -0.009  0.011  361
W3  0.80 -0.146 -0.173  0.219 -0.009  0.011  405
W3  0.81 -0.139 -0.195  0.196 -0.009  0.009  445
W3  0.82 -0.140 -0.160  0.187 -0.008  0.010  364
W3  0.83 -0.133 -0.208  0.221 -0.010  0.011  399
W3  0.84 -0.120 -0.166  0.173 -0.009  0.009  367
W3  0.85 -0.146 -0.159  0.183 -0.008  0.009  400
W3  0.86 -0.125 -0.160  0.174 -0.008  0.009  413
W3  0.87 -0.151 -0.186  0.166 -0.009  0.008  423
W3  0.88 -0.163 -0.162  0.179 -0.008  0.009  419
W3  0.89 -0.130 -0.175  0.200 -0.009  0.010  398
W3  0.90 -0.134 -0.177  0.177 -0.009  0.009  372
W3  0.91 -0.143 -0.161  0.182 -0.008  0.010  362
W3  0.92 -0.167 -0.153  0.179 -0.008  0.009  364
W3  0.93 -0.152 -0.188  0.193 -0.009  0.009  432
W3  0.94 -0.154 -0.174  0.205 -0.009  0.010  399
W3  0.95 -0.162 -0.172  0.188 -0.008  0.009  411
W3  0.96 -0.148 -0.159  0.157 -0.008  0.007  437
W3  0.97 -0.149 -0.169  0.168 -0.008  0.008  466
W3  0.98 -0.149 -0.163  0.198 -0.008  0.010  432
W3  0.99 -0.129 -0.174  0.175 -0.009  0.009  353
W3  1.00 -0.160 -0.151  0.179 -0.007  0.009  443
W3  1.01 -0.136 -0.177  0.169 -0.008  0.007  525
W3  1.02 -0.141 -0.152  0.172 -0.007  0.008  423
W3  1.03 -0.148 -0.170  0.176 -0.008  0.008  477
W3  1.04 -0.136 -0.158  0.175 -0.007  0.008  450
W3  1.05 -0.153 -0.184  0.192 -0.008  0.009  495
W3  1.06 -0.143 -0.150  0.168 -0.007  0.007  527
W3  1.07 -0.164 -0.165  0.164 -0.008  0.008  472
W3  1.08 -0.149 -0.153  0.183 -0.007  0.008  509
W3  1.09 -0.130 -0.173  0.144 -0.007  0.006  549
W3  1.10 -0.135 -0.174  0.159 -0.008  0.007  530
W3  1.11 -0.143 -0.155  0.165 -0.008  0.008  411
W3  1.12 -0.152 -0.146  0.139 -0.007  0.007  448
W3  1.13 -0.157 -0.163  0.161 -0.007  0.007  541
W3  1.14 -0.129 -0.181  0.190 -0.009  0.010  397
W3  1.15 -0.151 -0.155  0.176 -0.007  0.008  467
W3  1.16 -0.144 -0.148  0.180 -0.007  0.008  509
W3  1.17 -0.137 -0.149  0.167 -0.007  0.008  489
W3  1.18 -0.151 -0.143  0.166 -0.006  0.007  498
W3  1.19 -0.153 -0.160  0.168 -0.007  0.007  590
W3  1.20 -0.147 -0.148  0.165 -0.006  0.007  554
W3  1.21 -0.149 -0.160  0.157 -0.007  0.007  526
W3  1.22 -0.148 -0.152  0.169 -0.006  0.007  587
W3  1.23 -0.140 -0.148  0.165 -0.006  0.006  659
W3  1.24 -0.134 -0.165  0.165 -0.008  0.008  398
W3  1.25 -0.142 -0.171  0.171 -0.007  0.007  548
W3  1.26 -0.148 -0.176  0.182 -0.008  0.008  501
W3  1.27 -0.148 -0.144  0.153 -0.007  0.007  466
W3  1.28 -0.139 -0.160  0.164 -0.007  0.007  499
W3  1.29 -0.134 -0.168  0.145 -0.007  0.006  589
W3  1.30 -0.140 -0.154  0.155 -0.006  0.006  596
W3  1.31 -0.152 -0.152  0.174 -0.007  0.008  466
W3  1.32 -0.141 -0.164  0.156 -0.008  0.007  468
W3  1.33 -0.152 -0.164  0.209 -0.007  0.009  528
W3  1.34 -0.139 -0.169  0.170 -0.007  0.007  607
W3  1.35 -0.137 -0.145  0.180 -0.007  0.008  471
W3  1.36 -0.123 -0.173  0.146 -0.007  0.006  684
W3  1.37 -0.130 -0.154  0.162 -0.008  0.008  409
W3  1.38 -0.139 -0.160  0.160 -0.007  0.007  485
W3  1.39 -0.108 -0.183  0.173 -0.008  0.008  484
W3  1.40 -0.154 -0.144  0.172 -0.006  0.008  499
W3  1.41 -0.148 -0.139  0.137 -0.006  0.006  534
W3  1.42 -0.128 -0.176  0.165 -0.008  0.007  482
W3  1.43 -0.149 -0.148  0.163 -0.007  0.008  461
W3  1.44 -0.123 -0.146  0.157 -0.007  0.007  496
W3  1.45 -0.131 -0.170  0.154 -0.008  0.007  475
W3  1.46 -0.128 -0.147  0.154 -0.006  0.006  621
W3  1.47 -0.154 -0.145  0.166 -0.006  0.007  545
W3  1.48 -0.149 -0.165  0.160 -0.007  0.007  521
W3  1.49 -0.137 -0.153  0.160 -0.006  0.006  636
W3  1.50 -0.122 -0.159  0.168 -0.007  0.007  582
W3  1.51 -0.129 -0.159  0.154 -0.006  0.006  648
W3  1.52 -0.133 -0.171  0.174 -0.007  0.007  577
W3  1.53 -0.142 -0.162  0.172 -0.007  0.008  512
W3  1.54 -0.128 -0.164  0.176 -0.006  0.007  718
W3  1.55 -0.125 -0.149  0.153 -0.005  0.005  777
W3  1.56 -0.132 -0.157  0.182 -0.007  0.008  513
W3  1.57 -0.139 -0.151  0.161 -0.006  0.006  637
W3  1.58 -0.137 -0.153  0.167 -0.006  0.007  579
W3  1.59 -0.135 -0.140  0.166 -0.006  0.007  596
W3  1.60 -0.101 -0.149  0.141 -0.006  0.006  594
W3  1.61 -0.133 -0.149  0.155 -0.006  0.007  566
W3  1.62 -0.114 -0.171  0.162 -0.007  0.007  532
W3  1.63 -0.132 -0.158  0.169 -0.007  0.007  585
W3  1.64 -0.127 -0.161  0.146 -0.007  0.006  544
W3  1.65 -0.123 -0.154  0.157 -0.006  0.006  636
W3  1.66 -0.115 -0.153  0.176 -0.006  0.007  601
W3  1.67 -0.107 -0.151  0.165 -0.006  0.007  596
W3  1.68 -0.118 -0.160  0.182 -0.007  0.008  579
W3  1.69 -0.115 -0.176  0.178 -0.008  0.008  521
W3  1.70 -0.131 -0.143  0.170 -0.006  0.007  515
W3  1.71 -0.125 -0.163  0.189 -0.007  0.008  536
W3  1.72 -0.111 -0.178  0.188 -0.007  0.008  574
W3  1.73 -0.115 -0.158  0.183 -0.007  0.008  574
W3  1.74 -0.102 -0.156  0.167 -0.006  0.006  709
W3  1.75 -0.109 -0.167  0.157 -0.007  0.006  644
W3  1.76 -0.106 -0.150  0.193 -0.006  0.008  558
W3  1.77 -0.105 -0.148  0.161 -0.006  0.006  649
W3  1.78 -0.118 -0.140  0.184 -0.006  0.007  646
W3  1.79 -0.095 -0.164  0.192 -0.007  0.008  613
W3  1.80 -0.111 -0.157  0.176 -0.007  0.007  564
W3  1.81 -0.117 -0.164  0.148 -0.008  0.007  475
W3  1.82 -0.111 -0.153  0.171 -0.007  0.007  532
W3  1.83 -0.109 -0.154  0.224 -0.007  0.009  559
W3  1.84 -0.110 -0.163  0.180 -0.006  0.007  636
W3  1.85 -0.116 -0.161  0.168 -0.007  0.007  555
W3  1.86 -0.119 -0.151  0.188 -0.006  0.008  541
W3  1.87 -0.109 -0.165  0.169 -0.007  0.007  557
W3  1.88 -0.091 -0.158  0.165 -0.007  0.007  569
W3  1.89 -0.117 -0.168  0.190 -0.008  0.008  500
W3  1.90 -0.105 -0.188  0.165 -0.009  0.008  448
W3  1.91 -0.107 -0.156  0.171 -0.007  0.008  449
W3  1.92 -0.107 -0.150  0.169 -0.007  0.007  512
W3  1.93 -0.116 -0.143  0.195 -0.006  0.008  531
W3  1.94 -0.107 -0.169  0.172 -0.007  0.007  550
W3  1.95 -0.104 -0.161  0.181 -0.007  0.008  466
W3  1.96 -0.113 -0.164  0.164 -0.008  0.007  479
W3  1.97 -0.105 -0.182  0.175 -0.009  0.008  439
W3  1.98 -0.106 -0.181  0.197 -0.009  0.010  405
W3  1.99 -0.098 -0.162  0.192 -0.008  0.010  389
W3  2.00 -0.090 -0.173  0.195 -0.009  0.010  348
W3  2.01 -0.101 -0.164  0.193 -0.009  0.010  360
W3  2.02 -0.099 -0.168  0.194 -0.008  0.010  396
W3  2.03 -0.111 -0.185  0.195 -0.010  0.010  360
W3  2.04 -0.104 -0.179  0.170 -0.009  0.009  389
W3  2.05 -0.100 -0.165  0.201 -0.009  0.010  371
W3  2.06 -0.064 -0.192  0.168 -0.010  0.009  374
W3  2.07 -0.097 -0.119  0.199 -0.006  0.010  411
W3  2.08 -0.061 -0.175  0.176 -0.009  0.009  402
W3  2.09 -0.086 -0.156  0.165 -0.008  0.009  359
W3  2.10 -0.069 -0.179  0.165 -0.010  0.009  312
W3  2.11 -0.065 -0.168  0.215 -0.008  0.011  391
W3  2.12 -0.075 -0.158  0.173 -0.009  0.009  342
W3  2.13 -0.073 -0.168  0.221 -0.009  0.012  318
W3  2.14 -0.043 -0.181  0.228 -0.010  0.013  302
W3  2.15 -0.035 -0.169  0.176 -0.010  0.010  288
W3  2.16 -0.049 -0.183  0.183 -0.010  0.010  333
W3  2.17 -0.055 -0.221  0.188 -0.012  0.010  341
W3  2.18 -0.026 -0.199  0.203 -0.011  0.011  317
W3  2.19 -0.057 -0.135  0.181 -0.008  0.011  259
W3  2.20 -0.042 -0.170  0.192 -0.011  0.013  223
W3  2.21 -0.027 -0.205  0.201 -0.012  0.012  279
W3  2.22 -0.059 -0.213  0.215 -0.013  0.013  257
W3  2.23 -0.066 -0.217  0.238 -0.014  0.016  230
W3  2.24 -0.046 -0.202  0.211 -0.013  0.014  225
W3  2.25 -0.065 -0.200  0.266 -0.018  0.024  126
W4  0.35  0.062 -0.315  0.262 -0.024  0.020  179
W4  0.36  0.050 -0.230  0.236 -0.013  0.013  336
W4  0.37  0.119 -0.258  0.256 -0.014  0.014  334
W4  0.38  0.072 -0.272  0.248 -0.016  0.015  290
W4  0.39  0.061 -0.204  0.213 -0.011  0.012  341
W4  0.40  0.043 -0.205  0.223 -0.011  0.012  323
W4  0.41  0.080 -0.279  0.260 -0.016  0.015  306
W4  0.42  0.039 -0.242  0.253 -0.013  0.014  331
W4  0.43  0.050 -0.219  0.230 -0.012  0.012  362
W4  0.44  0.053 -0.222  0.238 -0.011  0.012  380
W4  0.45  0.073 -0.244  0.208 -0.013  0.011  334
W4  0.46  0.054 -0.256  0.256 -0.014  0.014  314
W4  0.47  0.038 -0.243  0.268 -0.014  0.015  314
W4  0.48  0.010 -0.225  0.293 -0.013  0.017  307
W4  0.49  0.038 -0.225  0.268 -0.012  0.014  348
W4  0.50  0.048 -0.252  0.266 -0.014  0.015  321
W4  0.51  0.022 -0.245  0.265 -0.013  0.014  344
W4  0.52  0.049 -0.235  0.281 -0.013  0.015  343
W4  0.53  0.035 -0.244  0.264 -0.013  0.014  340
W4  0.54  0.046 -0.265  0.250 -0.013  0.012  408
W4  0.55  0.012 -0.243  0.257 -0.012  0.013  380
W4  0.56  0.033 -0.204  0.266 -0.011  0.014  342
W4  0.57  0.042 -0.236  0.241 -0.012  0.013  363
W4  0.58  0.060 -0.288  0.277 -0.015  0.015  348
W4  0.59  0.041 -0.287  0.262 -0.014  0.013  407
W4  0.60  0.073 -0.246  0.301 -0.013  0.016  343
W4  0.61  0.043 -0.235  0.314 -0.012  0.016  404
W4  0.62  0.046 -0.215  0.330 -0.011  0.017  360
W4  0.63  0.036 -0.233  0.266 -0.012  0.013  389
W4  0.64  0.012 -0.204  0.259 -0.010  0.013  399
W4  0.65  0.022 -0.232  0.250 -0.012  0.013  384
W4  0.66  0.046 -0.268  0.264 -0.014  0.013  392
W4  0.67  0.014 -0.212  0.271 -0.012  0.016  293
W4  0.68  0.017 -0.270  0.251 -0.014  0.013  357
W4  0.69  0.062 -0.252  0.266 -0.013  0.014  361
W4  0.70  0.023 -0.209  0.324 -0.011  0.017  374
W4  0.71  0.052 -0.240  0.247 -0.013  0.014  327
W4  0.72  0.013 -0.199  0.268 -0.010  0.014  365
W4  0.73  0.045 -0.268  0.272 -0.014  0.014  389
W4  0.74  0.028 -0.235  0.241 -0.012  0.012  393
W4  0.75  0.015 -0.221  0.292 -0.012  0.015  361
W4  0.76  0.068 -0.244  0.253 -0.012  0.013  397
W4  0.77  0.032 -0.249  0.263 -0.012  0.013  412
W4  0.78  0.030 -0.233  0.282 -0.012  0.015  360
W4  0.79  0.037 -0.215  0.292 -0.011  0.015  361
W4  0.80  0.037 -0.218  0.290 -0.011  0.014  405
W4  0.81  0.029 -0.227  0.339 -0.011  0.016  445
W4  0.82  0.012 -0.206  0.311 -0.011  0.016  364
W4  0.83  0.030 -0.237  0.334 -0.012  0.017  399
W4  0.84  0.069 -0.212  0.238 -0.011  0.012  367
W4  0.85  0.043 -0.202  0.259 -0.010  0.013  400
W4  0.86  0.059 -0.195  0.317 -0.010  0.016  413
W4  0.87  0.036 -0.218  0.238 -0.011  0.012  423
W4  0.88  0.035 -0.221  0.285 -0.011  0.014  419
W4  0.89  0.049 -0.218  0.347 -0.011  0.017  398
W4  0.90  0.049 -0.209  0.245 -0.011  0.013  372
W4  0.91  0.042 -0.196  0.324 -0.010  0.017  362
W4  0.92  0.023 -0.226  0.251 -0.012  0.013  364
W4  0.93  0.001 -0.209  0.257 -0.010  0.012  432
W4  0.94  0.038 -0.242  0.299 -0.012  0.015  399
W4  0.95  0.032 -0.212  0.286 -0.010  0.014  411
W4  0.96  0.035 -0.209  0.214 -0.010  0.010  437
W4  0.97  0.028 -0.219  0.262 -0.010  0.012  466
W4  0.98  0.037 -0.210  0.240 -0.010  0.012  432
W4  0.99  0.055 -0.224  0.240 -0.012  0.013  353
W4  1.00  0.015 -0.165  0.242 -0.008  0.012  443
W4  1.01  0.065 -0.190  0.246 -0.008  0.011  525
W4  1.02  0.039 -0.206  0.266 -0.010  0.013  423
W4  1.03  0.049 -0.228  0.258 -0.010  0.012  477
W4  1.04  0.040 -0.182  0.275 -0.009  0.013  450
W4  1.05  0.037 -0.215  0.271 -0.010  0.012  495
W4  1.06  0.058 -0.219  0.220 -0.010  0.010  527
W4  1.07  0.007 -0.183  0.218 -0.008  0.010  472
W4  1.08  0.066 -0.239  0.208 -0.011  0.009  509
W4  1.09  0.060 -0.182  0.221 -0.008  0.009  549
W4  1.10  0.056 -0.194  0.227 -0.008  0.010  530
W4  1.11  0.051 -0.172  0.264 -0.009  0.013  411
W4  1.12  0.044 -0.189  0.241 -0.009  0.011  448
W4  1.13  0.039 -0.201  0.240 -0.009  0.010  541
W4  1.14  0.077 -0.226  0.232 -0.011  0.012  397
W4  1.15  0.023 -0.195  0.210 -0.009  0.010  467
W4  1.16  0.061 -0.209  0.248 -0.009  0.011  509
W4  1.17  0.064 -0.194  0.258 -0.009  0.012  489
W4  1.18  0.062 -0.210  0.243 -0.009  0.011  498
W4  1.19  0.039 -0.188  0.225 -0.008  0.009  590
W4  1.20  0.052 -0.198  0.231 -0.008  0.010  554
W4  1.21  0.068 -0.204  0.224 -0.009  0.010  526
W4  1.22  0.048 -0.207  0.233 -0.009  0.010  587
W4  1.23  0.062 -0.195  0.254 -0.008  0.010  659
W4  1.24  0.051 -0.195  0.274 -0.010  0.014  398
W4  1.25  0.053 -0.205  0.217 -0.009  0.009  548
W4  1.26  0.057 -0.185  0.250 -0.008  0.011  501
W4  1.27  0.049 -0.189  0.252 -0.009  0.012  466
W4  1.28  0.082 -0.229  0.240 -0.010  0.011  499
W4  1.29  0.060 -0.203  0.261 -0.008  0.011  589
W4  1.30  0.082 -0.208  0.205 -0.009  0.008  596
W4  1.31  0.047 -0.194  0.263 -0.009  0.012  466
W4  1.32  0.056 -0.222  0.222 -0.010  0.010  468
W4  1.33  0.056 -0.207  0.249 -0.009  0.011  528
W4  1.34  0.077 -0.225  0.235 -0.009  0.010  607
W4  1.35  0.090 -0.204  0.268 -0.009  0.012  471
W4  1.36  0.057 -0.186  0.259 -0.007  0.010  684
W4  1.37  0.051 -0.202  0.290 -0.010  0.014  409
W4  1.38  0.048 -0.192  0.239 -0.009  0.011  485
W4  1.39  0.089 -0.211  0.261 -0.010  0.012  484
W4  1.40  0.040 -0.185  0.242 -0.008  0.011  499
W4  1.41  0.065 -0.198  0.224 -0.009  0.010  534
W4  1.42  0.072 -0.206  0.258 -0.009  0.012  482
W4  1.43  0.070 -0.189  0.246 -0.009  0.011  461
W4  1.44  0.063 -0.214  0.248 -0.010  0.011  496
W4  1.45  0.074 -0.186  0.247 -0.009  0.011  475
W4  1.46  0.094 -0.217  0.219 -0.009  0.009  621
W4  1.47  0.051 -0.188  0.241 -0.008  0.010  545
W4  1.48  0.054 -0.192  0.239 -0.008  0.010  521
W4  1.49  0.081 -0.199  0.230 -0.008  0.009  636
W4  1.50  0.107 -0.236  0.258 -0.010  0.011  582
W4  1.51  0.096 -0.219  0.237 -0.009  0.009  648
W4  1.52  0.087 -0.220  0.260 -0.009  0.011  577
W4  1.53  0.078 -0.197  0.249 -0.009  0.011  512
W4  1.54  0.106 -0.231  0.256 -0.009  0.010  718
W4  1.55  0.095 -0.215  0.311 -0.008  0.011  777
W4  1.56  0.067 -0.200  0.270 -0.009  0.012  513
W4  1.57  0.105 -0.226  0.247 -0.009  0.010  637
W4  1.58  0.106 -0.198  0.282 -0.008  0.012  579
W4  1.59  0.090 -0.220  0.287 -0.009  0.012  596
W4  1.60  0.125 -0.228  0.280 -0.009  0.012  594
W4  1.61  0.113 -0.246  0.224 -0.010  0.009  566
W4  1.62  0.105 -0.241  0.316 -0.010  0.014  532
W4  1.63  0.094 -0.206  0.299 -0.009  0.012  585
W4  1.64  0.081 -0.216  0.306 -0.009  0.013  544
W4  1.65  0.104 -0.206  0.299 -0.008  0.012  636
W4  1.66  0.140 -0.230  0.283 -0.009  0.012  601
W4  1.67  0.124 -0.209  0.255 -0.009  0.010  596
W4  1.68  0.147 -0.237  0.266 -0.010  0.011  579
W4  1.69  0.126 -0.236  0.240 -0.010  0.010  521
W4  1.70  0.118 -0.205  0.250 -0.009  0.011  515
W4  1.71  0.123 -0.214  0.251 -0.009  0.011  536
W4  1.72  0.117 -0.241  0.289 -0.010  0.012  574
W4  1.73  0.122 -0.225  0.338 -0.009  0.014  574
W4  1.74  0.145 -0.237  0.277 -0.009  0.010  709
W4  1.75  0.118 -0.220  0.292 -0.009  0.011  644
W4  1.76  0.131 -0.234  0.318 -0.010  0.013  558
W4  1.77  0.116 -0.198  0.307 -0.008  0.012  649
W4  1.78  0.124 -0.234  0.285 -0.009  0.011  646
W4  1.79  0.160 -0.254  0.341 -0.010  0.014  613
W4  1.80  0.142 -0.238  0.266 -0.010  0.011  564
W4  1.81  0.100 -0.229  0.299 -0.010  0.014  475
W4  1.82  0.136 -0.254  0.311 -0.011  0.014  532
W4  1.83  0.142 -0.237  0.276 -0.010  0.012  559
W4  1.84  0.149 -0.235  0.284 -0.009  0.011  636
W4  1.85  0.111 -0.211  0.269 -0.009  0.011  555
W4  1.86  0.124 -0.245  0.348 -0.011  0.015  541
W4  1.87  0.129 -0.238  0.260 -0.010  0.011  557
W4  1.88  0.133 -0.217  0.305 -0.009  0.013  569
W4  1.89  0.133 -0.238  0.321 -0.011  0.014  500
W4  1.90  0.143 -0.248  0.289 -0.012  0.014  448
W4  1.91  0.116 -0.216  0.302 -0.010  0.014  449
W4  1.92  0.121 -0.242  0.315 -0.011  0.014  512
W4  1.93  0.151 -0.256  0.286 -0.011  0.012  531
W4  1.94  0.144 -0.247  0.251 -0.011  0.011  550
W4  1.95  0.126 -0.217  0.275 -0.010  0.013  466
W4  1.96  0.129 -0.246  0.322 -0.011  0.015  479
W4  1.97  0.144 -0.233  0.302 -0.011  0.014  439
W4  1.98  0.144 -0.272  0.322 -0.014  0.016  405
W4  1.99  0.136 -0.235  0.325 -0.012  0.016  389
W4  2.00  0.173 -0.243  0.311 -0.013  0.017  348
W4  2.01  0.134 -0.215  0.297 -0.011  0.016  360
W4  2.02  0.093 -0.211  0.379 -0.011  0.019  396
W4  2.03  0.129 -0.275  0.311 -0.014  0.016  360
W4  2.04  0.089 -0.186  0.292 -0.009  0.015  389
W4  2.05  0.129 -0.250  0.298 -0.013  0.015  371
W4  2.06  0.160 -0.240  0.355 -0.012  0.018  374
W4  2.07  0.132 -0.236  0.312 -0.012  0.015  411
W4  2.08  0.177 -0.250  0.362 -0.012  0.018  402
W4  2.09  0.119 -0.181  0.310 -0.010  0.016  359
W4  2.10  0.141 -0.228  0.349 -0.013  0.020  312
W4  2.11  0.178 -0.207  0.314 -0.010  0.016  391
W4  2.12  0.151 -0.220  0.312 -0.012  0.017  342
W4  2.13  0.158 -0.239  0.308 -0.013  0.017  318
W4  2.14  0.205 -0.246  0.381 -0.014  0.022  302
W4  2.15  0.212 -0.267  0.335 -0.016  0.020  288
W4  2.16  0.174 -0.198  0.363 -0.011  0.020  333
W4  2.17  0.215 -0.258  0.273 -0.014  0.015  341
W4  2.18  0.189 -0.237  0.334 -0.013  0.019  317
W4  2.19  0.158 -0.214  0.365 -0.013  0.023  259
W4  2.20  0.206 -0.206  0.273 -0.014  0.018  223
W4  2.21  0.192 -0.223  0.377 -0.013  0.023  279
W4  2.22  0.126 -0.220  0.352 -0.014  0.022  257
W4  2.23  0.171 -0.228  0.412 -0.015  0.027  230
W4  2.24  0.176 -0.289  0.354 -0.019  0.024  225
W4  2.25  0.178 -0.254  0.357 -0.023  0.032  126


==> table4.dat <==
Title: Empirical Conversions of Broad-Band Optical and Infrared Magnitudes to 
       Monochromatic Continuum Luminosities for Active Galactic Nuclei
Author: Kozlowski Szymon
Table: Median Ratios between the Broad-Band and Monochrom. Luminosity at 1350A
================================================================================
Byte-by-byte Description of file: table4.dat
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---   Name   Filter Name
   5-  8 F4.2   ---   z      Redshift
  10- 15 F6.3   ---   logR   Log10(R) is the median ratio between the broad band
                             Luminosity and monochromatic luminosity
  17- 22 F6.3   ---   nsR    Negative dispersion around log10(R)
  24- 29 F6.3   ---   psR    Positive dispersion around log10(R)
  31- 36 F6.3   ---   nuR    Negative uncertainty of log10(R)
  38- 43 F6.3   ---   puR    Positive uncertainty of log10(R)
  45- 48 I4     ---   Nobj   Number of objects per redshift bin
--------------------------------------------------------------------------------
u   1.50  0.001 -0.094  0.091 -0.005  0.005  353
u   1.51  0.003 -0.103  0.114 -0.004  0.004  644
u   1.52 -0.002 -0.099  0.120 -0.004  0.005  574
u   1.53  0.011 -0.109  0.097 -0.005  0.004  511
u   1.54  0.001 -0.114  0.086 -0.004  0.003  717
u   1.55  0.003 -0.097  0.105 -0.003  0.004  776
u   1.56 -0.002 -0.103  0.106 -0.005  0.005  512
u   1.57  0.006 -0.086  0.084 -0.003  0.003  638
u   1.58  0.013 -0.086  0.111 -0.004  0.005  577
u   1.59  0.024 -0.102  0.106 -0.004  0.004  596
u   1.60  0.036 -0.112  0.125 -0.005  0.005  594
u   1.61  0.035 -0.118  0.142 -0.005  0.006  567
u   1.62  0.053 -0.122  0.103 -0.005  0.004  532
u   1.63  0.064 -0.097  0.134 -0.004  0.006  586
u   1.64  0.064 -0.111  0.113 -0.005  0.005  543
u   1.65  0.056 -0.098  0.120 -0.004  0.005  636
u   1.66  0.084 -0.099  0.136 -0.004  0.006  600
u   1.67  0.079 -0.119  0.118 -0.005  0.005  595
u   1.68  0.090 -0.103  0.118 -0.004  0.005  578
u   1.69  0.095 -0.107  0.125 -0.005  0.005  520
u   1.70  0.085 -0.095  0.140 -0.004  0.006  512
u   1.71  0.098 -0.105  0.112 -0.005  0.005  536
u   1.72  0.109 -0.102  0.110 -0.004  0.005  573
u   1.73  0.107 -0.107  0.108 -0.004  0.004  576
u   1.74  0.114 -0.099  0.114 -0.004  0.004  709
u   1.75  0.113 -0.101  0.124 -0.004  0.005  640
u   1.76  0.116 -0.097  0.125 -0.004  0.005  557
u   1.77  0.130 -0.097  0.101 -0.004  0.004  651
u   1.78  0.118 -0.093  0.100 -0.004  0.004  646
u   1.79  0.128 -0.095  0.123 -0.004  0.005  615
u   1.80  0.135 -0.096  0.128 -0.004  0.005  565
u   1.81  0.128 -0.088  0.098 -0.004  0.004  472
u   1.82  0.138 -0.103  0.114 -0.004  0.005  532
u   1.83  0.128 -0.100  0.116 -0.004  0.005  558
u   1.84  0.146 -0.106  0.107 -0.004  0.004  636
u   1.85  0.135 -0.099  0.104 -0.004  0.004  555
u   1.86  0.141 -0.105  0.122 -0.005  0.005  541
u   1.87  0.143 -0.099  0.112 -0.004  0.005  558
u   1.88  0.152 -0.094  0.115 -0.004  0.005  569
u   1.89  0.147 -0.122  0.103 -0.005  0.005  500
u   1.90  0.159 -0.092  0.115 -0.004  0.005  448
u   1.91  0.141 -0.093  0.106 -0.004  0.005  450
u   1.92  0.135 -0.085  0.104 -0.004  0.005  512
u   1.93  0.142 -0.095  0.108 -0.004  0.005  532
u   1.94  0.153 -0.104  0.115 -0.004  0.005  549
u   1.95  0.139 -0.096  0.125 -0.004  0.006  466
u   1.96  0.142 -0.098  0.114 -0.004  0.005  483
u   1.97  0.146 -0.090  0.102 -0.004  0.005  440
u   1.98  0.148 -0.085  0.098 -0.004  0.005  406
u   1.99  0.146 -0.093  0.103 -0.005  0.005  389
u   2.00  0.141 -0.081  0.128 -0.004  0.007  348
u   2.01  0.144 -0.127  0.131 -0.007  0.007  361
u   2.02  0.154 -0.099  0.091 -0.005  0.005  396
u   2.03  0.134 -0.108  0.113 -0.006  0.006  359
u   2.04  0.145 -0.097  0.118 -0.005  0.006  390
u   2.05  0.142 -0.096  0.098 -0.005  0.005  363
u   2.06  0.151 -0.096  0.097 -0.005  0.005  373
u   2.07  0.133 -0.086  0.104 -0.004  0.005  421
u   2.08  0.136 -0.084  0.107 -0.004  0.005  402
u   2.09  0.136 -0.094  0.125 -0.005  0.007  360
u   2.10  0.142 -0.100  0.082 -0.006  0.005  312
u   2.11  0.136 -0.092  0.107 -0.005  0.005  391
u   2.12  0.112 -0.075  0.104 -0.004  0.006  342
u   2.13  0.114 -0.087  0.102 -0.005  0.006  318
u   2.14  0.122 -0.109  0.106 -0.006  0.006  302
u   2.15  0.087 -0.085  0.111 -0.005  0.007  288
u   2.16  0.093 -0.093  0.103 -0.005  0.006  333
u   2.17  0.080 -0.089  0.089 -0.005  0.005  342
u   2.18  0.058 -0.079  0.102 -0.004  0.006  317
u   2.19  0.049 -0.085  0.114 -0.005  0.007  260
u   2.20  0.048 -0.093  0.074 -0.006  0.005  223
u   2.21  0.049 -0.094  0.087 -0.006  0.005  280
u   2.22  0.036 -0.094  0.087 -0.006  0.005  256
u   2.23  0.018 -0.075  0.088 -0.005  0.006  231
u   2.24  0.017 -0.068  0.087 -0.004  0.006  226
u   2.25  0.020 -0.099  0.097 -0.006  0.006  236
u   2.26 -0.001 -0.080  0.072 -0.005  0.005  244
u   2.27 -0.002 -0.091  0.092 -0.006  0.006  224
u   2.28  0.020 -0.068  0.074 -0.004  0.005  226
u   2.29  0.005 -0.093  0.073 -0.006  0.005  220
u   2.30 -0.009 -0.065  0.088 -0.005  0.006  203
u   2.31 -0.014 -0.076  0.060 -0.006  0.005  168
u   2.32 -0.005 -0.071  0.084 -0.005  0.006  174
u   2.33 -0.007 -0.086  0.092 -0.007  0.007  164
u   2.34  0.003 -0.109  0.085 -0.008  0.006  176
u   2.35 -0.011 -0.097  0.100 -0.008  0.008  156
u   2.36 -0.017 -0.065  0.099 -0.005  0.008  142
u   2.37 -0.018 -0.081  0.092 -0.006  0.007  159
u   2.38 -0.002 -0.078  0.096 -0.006  0.008  144
u   2.39 -0.018 -0.120  0.083 -0.009  0.006  175
u   2.40 -0.005 -0.106  0.073 -0.009  0.006  155
u   2.41  0.012 -0.105  0.092 -0.008  0.007  152
u   2.42 -0.019 -0.080  0.096 -0.006  0.008  162
u   2.43  0.006 -0.109  0.092 -0.009  0.007  157
u   2.44  0.003 -0.087  0.104 -0.007  0.009  143
u   2.45 -0.009 -0.099  0.094 -0.009  0.008  128
u   2.46 -0.008 -0.074  0.085 -0.006  0.007  149
u   2.47 -0.021 -0.069  0.071 -0.007  0.007  109
u   2.48 -0.014 -0.105  0.103 -0.009  0.009  134
u   2.49 -0.011 -0.088  0.086 -0.008  0.008  129
u   2.50 -0.025 -0.110  0.071 -0.010  0.007  120
u   2.51 -0.032 -0.062  0.072 -0.005  0.006  132
u   2.52 -0.015 -0.099  0.077 -0.009  0.007  119
u   2.53 -0.025 -0.078  0.091 -0.008  0.009   99
u   2.54 -0.030 -0.072  0.089 -0.007  0.009  110
u   2.55 -0.001 -0.099  0.082 -0.011  0.009   84
u   2.56 -0.018 -0.120  0.089 -0.011  0.008  112
u   2.57 -0.027 -0.151  0.082 -0.015  0.008   99
u   2.58 -0.058 -0.142  0.103 -0.014  0.010  107
u   2.59 -0.024 -0.092  0.079 -0.011  0.009   75
u   2.60 -0.031 -0.087  0.094 -0.010  0.011   77
u   2.61 -0.035 -0.097  0.098 -0.012  0.012   68
u   2.62 -0.031 -0.137  0.092 -0.014  0.010   90
u   2.63 -0.065 -0.185  0.135 -0.021  0.015   78
u   2.64 -0.058 -0.106  0.084 -0.011  0.009   91
u   2.65 -0.026 -0.219  0.162 -0.026  0.019   71
u   2.66 -0.053 -0.246  0.094 -0.027  0.010   86
u   2.67 -0.086 -0.146  0.118 -0.016  0.013   83
u   2.68 -0.099 -0.153  0.135 -0.019  0.017   66
u   2.69 -0.103 -0.284  0.169 -0.034  0.020   71
u   2.70 -0.113 -0.175  0.115 -0.021  0.014   67
u   2.71 -0.156 -0.085  0.178 -0.010  0.022   68
u   2.72 -0.112 -0.173  0.121 -0.021  0.014   70
u   2.73 -0.114 -0.153  0.143 -0.018  0.017   72
u   2.74 -0.175 -0.160  0.156 -0.019  0.019   69
u   2.75 -0.152 -0.253  0.138 -0.029  0.016   75
u   2.76 -0.221 -0.158  0.147 -0.018  0.017   79
u   2.77 -0.237 -0.176  0.165 -0.022  0.021   63
u   2.78 -0.196 -0.145  0.134 -0.022  0.020   45
u   2.79 -0.229 -0.210  0.129 -0.026  0.016   66
u   2.80 -0.210 -0.183  0.147 -0.024  0.019   57
u   2.81 -0.255 -0.201  0.191 -0.024  0.023   72
u   2.82 -0.239 -0.242  0.149 -0.030  0.019   63
u   2.83 -0.289 -0.176  0.160 -0.023  0.021   60
u   2.84 -0.255 -0.280  0.166 -0.034  0.020   70
u   2.85 -0.263 -0.216  0.157 -0.025  0.018   73
u   2.86 -0.321 -0.205  0.141 -0.024  0.016   76
u   2.87 -0.299 -0.153  0.147 -0.018  0.017   71
u   2.88 -0.331 -0.249  0.132 -0.027  0.014   88
u   2.89 -0.299 -0.153  0.128 -0.016  0.014   88
u   2.90 -0.337 -0.228  0.148 -0.023  0.015   95
u   2.91 -0.345 -0.288  0.178 -0.032  0.020   80
u   2.92 -0.443 -0.173  0.205 -0.019  0.022   86
u   2.93 -0.381 -0.137  0.187 -0.013  0.018  106
u   2.94 -0.424 -0.193  0.202 -0.018  0.019  117
u   2.95 -0.408 -0.179  0.158 -0.017  0.015  107
u   2.96 -0.431 -0.208  0.199 -0.020  0.019  106
u   2.97 -0.455 -0.299  0.164 -0.028  0.015  113
u   2.98 -0.509 -0.172  0.217 -0.017  0.022   99
u   2.99 -0.437 -0.282  0.162 -0.027  0.016  106
u   3.00 -0.472 -0.217  0.259 -0.020  0.024  115
u   3.01 -0.502 -0.215  0.214 -0.021  0.021  103
u   3.02 -0.546 -0.197  0.240 -0.020  0.024   98
u   3.03 -0.516 -0.309  0.192 -0.028  0.018  119
u   3.04 -0.513 -0.296  0.185 -0.027  0.017  119
u   3.05 -0.594 -0.181  0.202 -0.017  0.019  118
u   3.06 -0.588 -0.275  0.242 -0.025  0.022  121
u   3.07 -0.581 -0.245  0.250 -0.023  0.024  112
u   3.08 -0.718 -0.286  0.259 -0.028  0.026  101
u   3.09 -0.655 -0.288  0.247 -0.027  0.023  114
u   3.10 -0.620 -0.311  0.323 -0.028  0.029  123
u   3.11 -0.707 -0.298  0.330 -0.029  0.032  106
u   3.12 -0.653 -0.196  0.241 -0.020  0.025   96
u   3.13 -0.692 -0.316  0.266 -0.028  0.023  129
u   3.14 -0.704 -0.320  0.275 -0.027  0.023  143
u   3.15 -0.746 -0.311  0.300 -0.030  0.029  109
u   3.16 -0.670 -0.408  0.208 -0.042  0.021   95
u   3.17 -0.750 -0.335  0.319 -0.031  0.029  120
u   3.18 -0.771 -0.404  0.243 -0.040  0.024  100
u   3.19 -0.820 -0.353  0.347 -0.033  0.032  117
u   3.20 -0.828 -0.356  0.288 -0.032  0.026  127
u   3.21 -0.878 -0.405  0.439 -0.037  0.040  119
u   3.22 -0.896 -0.494  0.357 -0.046  0.034  113
u   3.23 -0.850 -0.468  0.213 -0.048  0.022   95
u   3.24 -0.941 -0.594  0.363 -0.059  0.036  103
u   3.25 -0.961 -0.514  0.248 -0.051  0.025  101
u   3.26 -0.919 -0.424  0.336 -0.047  0.037   82
u   3.27 -0.993 -0.312  0.355 -0.034  0.038   86
u   3.28 -1.128 -0.451  0.412 -0.045  0.041  100
u   3.29 -1.030 -0.515  0.394 -0.056  0.043   85
u   3.30 -1.019 -0.395  0.430 -0.042  0.046   88
u   3.31 -1.193 -0.364  0.447 -0.040  0.049   83
u   3.32 -1.125 -0.417  0.260 -0.044  0.027   92
u   3.33 -1.131 -0.454  0.450 -0.052  0.052   75
u   3.34 -1.220 -0.404  0.373 -0.043  0.040   87
u   3.35 -1.234 -0.468  0.496 -0.052  0.055   80
u   3.36 -1.163 -0.629  0.369 -0.077  0.045   67
u   3.37 -1.248 -0.668  0.467 -0.078  0.054   74
u   3.38 -1.456 -0.376  0.392 -0.044  0.046   73
u   3.39 -1.402 -0.437  0.457 -0.059  0.062   54
u   3.40 -1.481 -0.285  0.485 -0.042  0.071   47
u   3.41 -1.362 -0.443  0.301 -0.069  0.047   41
u   3.42 -1.381 -0.273  0.434 -0.038  0.060   52
u   3.43 -1.438 -0.494  0.326 -0.070  0.046   50
u   3.44 -1.413 -0.619  0.290 -0.093  0.044   44
u   3.45 -1.342 -0.181  0.368 -0.030  0.061   36
u   3.46 -1.553 -0.384  0.323 -0.059  0.050   42
u   3.47 -1.631 -0.397  0.557 -0.059  0.083   45
u   3.48 -1.533 -0.495  0.258 -0.071  0.037   48
u   3.49 -1.437 -0.571  0.330 -0.090  0.052   40
u   3.50 -1.494 -0.480  0.295 -0.085  0.052   32
u   3.51 -1.483 -0.287  0.456 -0.045  0.071   41
u   3.52 -1.404 -0.385  0.490 -0.057  0.072   46
u   3.53 -1.531 -0.244  0.357 -0.034  0.050   50
u   3.54 -1.670 -0.177  0.346 -0.030  0.059   35
u   3.55 -1.483 -0.532  0.739 -0.083  0.115   41
u   3.56 -1.541 -0.545  0.406 -0.082  0.061   44
u   3.57 -1.434 -0.546  0.326 -0.076  0.046   51
u   3.58 -1.489 -0.549  0.446 -0.073  0.059   57
u   3.59 -1.462 -0.276  0.451 -0.043  0.070   42
u   3.60 -1.603 -0.282  0.586 -0.042  0.086   46
u   3.61 -1.351 -0.569  0.405 -0.076  0.054   56
u   3.62 -1.389 -0.357  0.410 -0.043  0.049   70
u   3.63 -1.481 -0.355  0.329 -0.047  0.044   56
u   3.64 -1.322 -0.416  0.405 -0.057  0.056   53
u   3.65 -1.403 -0.516  0.442 -0.072  0.062   51
u   3.66 -1.283 -0.564  0.586 -0.071  0.074   63
u   3.67 -1.310 -0.435  0.380 -0.054  0.048   64
u   3.68 -1.275 -0.548  0.390 -0.074  0.053   55
u   3.69 -1.506 -0.440  0.624 -0.061  0.087   52
u   3.70 -1.340 -0.460  0.395 -0.066  0.057   48
u   3.71 -1.427 -0.501  0.542 -0.067  0.073   55
u   3.72 -1.460 -0.466  0.359 -0.063  0.048   55
u   3.73 -1.420 -0.387  0.328 -0.054  0.046   51
u   3.74 -1.402 -0.243  0.387 -0.034  0.054   51
u   3.75 -1.512 -0.472  0.611 -0.062  0.080   58
u   3.76 -1.311 -0.649  0.336 -0.093  0.048   49
u   3.77 -1.562 -0.316  0.563 -0.047  0.083   46
u   3.78 -1.368 -0.458  0.311 -0.058  0.040   62
u   3.79 -1.501 -0.366  0.492 -0.053  0.071   48
u   3.80 -1.369 -0.571  0.480 -0.094  0.079   37
u   3.81 -1.445 -0.268  0.483 -0.036  0.066   54
u   3.82 -1.331 -0.370  0.349 -0.048  0.045   59
u   3.83 -1.359 -0.482  0.569 -0.085  0.101   32
u   3.84 -1.314 -0.539  0.349 -0.084  0.055   41
u   3.85 -1.525 -0.250  0.449 -0.036  0.065   48
u   3.86 -1.517 -0.653  0.174 -0.126  0.034   27
u   3.87 -1.440 -0.381  0.415 -0.065  0.071   34
u   3.88 -1.360 -0.598  0.530 -0.082  0.073   53
u   3.89 -1.339 -0.605  0.381 -0.097  0.061   39
u   3.90 -1.328 -0.589  0.505 -0.098  0.084   36
u   3.91 -1.615 -0.363  0.377 -0.076  0.079   23
u   3.92 -1.439 -0.385  0.438 -0.072  0.081   29
u   3.93 -1.553 -0.353  0.448 -0.051  0.065   47
u   3.94 -1.410 -0.345  0.268 -0.063  0.049   30
u   3.95 -1.379 -0.559  0.319 -0.093  0.053   36
u   3.96 -1.261 -0.433  0.307 -0.074  0.053   34
u   3.97 -1.518 -0.372  0.351 -0.085  0.080   19
u   3.98 -1.437 -0.313  0.357 -0.068  0.078   21
u   3.99 -1.634 -0.394  0.532 -0.069  0.093   33
u   4.00 -1.361 -0.218  0.369 -0.045  0.077   23
u   4.01 -1.220 -0.452  0.117 -0.092  0.024   24
u   4.02 -1.534 -0.225  0.476 -0.043  0.090   28
u   4.03 -1.294 -0.656  0.462 -0.122  0.086   29
u   4.04 -1.570 -0.415  0.518 -0.072  0.090   33
u   4.05 -1.460 -0.534  0.331 -0.097  0.060   30
u   4.06 -1.544 -0.358  0.445 -0.065  0.081   30
u   4.07 -1.482 -0.352  0.525 -0.060  0.090   34
u   4.08 -1.415 -0.325  0.179 -0.079  0.043   17
u   4.09 -1.587 -0.239  0.687 -0.048  0.137   25
u   4.10 -1.670 -0.320  0.469 -0.065  0.096   24
u   4.11 -1.430 -0.543  0.456 -0.118  0.100   21
u   4.12 -1.481 -0.326  0.460 -0.067  0.094   24
u   4.13 -1.447 -0.536  0.525 -0.107  0.105   25
u   4.14 -1.577 -0.408  0.433 -0.087  0.092   22
u   4.15 -1.453 -0.372  0.174 -0.085  0.040   19
u   4.16 -1.596 -0.286  0.292 -0.060  0.061   23
u   4.17 -1.545 -0.428  0.171 -0.129  0.052   11
u   4.18 -1.284 -0.312  0.287 -0.083  0.077   14
u   4.19 -1.386 -0.261  0.330 -0.058  0.074   20
u   4.21 -1.561 -0.323  0.404 -0.086  0.108   14
u   4.22 -1.333 -0.387  0.227 -0.091  0.054   18
u   4.23 -1.483 -0.344  0.543 -0.079  0.125   19
u   4.24 -1.181 -0.382  0.203 -0.078  0.041   24
u   4.25 -1.266 -0.804  0.100 -0.201  0.025   16
u   4.26 -1.356 -0.359  0.212 -0.099  0.059   13
u   4.27 -1.449 -0.520  0.511 -0.113  0.112   21
u   4.29 -1.670 -0.285  0.527 -0.067  0.124   18
u   4.30 -1.631 -0.349  0.655 -0.101  0.189   12
u   4.31 -1.385 -0.419  0.286 -0.105  0.072   16
u   4.33 -1.579 -0.303  0.394 -0.065  0.084   22
u   4.34 -1.504 -0.183  0.404 -0.043  0.095   18
u   4.36 -1.509 -0.392  0.248 -0.109  0.069   13
u   4.39 -1.402 -0.645  0.350 -0.194  0.106   11
u   4.40 -1.567 -0.337  0.536 -0.102  0.162   11
u   4.42 -1.558 -0.224  0.533 -0.053  0.126   18
u   4.44 -1.724 -0.486  0.239 -0.135  0.066   13
u   4.45 -1.818 -0.168  0.469 -0.048  0.135   12
u   4.46 -1.512 -0.230  0.166 -0.069  0.050   11
u   4.49 -1.291 -0.349  0.775 -0.110  0.245   10
u   4.50 -1.717 -0.359  0.132 -0.108  0.040   11
u   4.52 -1.562 -0.339  0.170 -0.098  0.049   12
u   4.56 -1.644 -0.557  0.430 -0.149  0.115   14
u   4.61 -1.346 -1.194  0.519 -0.378  0.164   10
u   4.64 -1.474 -0.348  0.566 -0.097  0.157   13
u   4.66 -1.547 -0.288  0.548 -0.080  0.152   13
u   4.72 -1.278 -0.924  0.475 -0.267  0.137   12
u   4.79 -1.288 -0.399  0.281 -0.120  0.085   11
u   4.88 -1.500 -0.489  0.465 -0.141  0.134   12
g   1.50 -0.032 -0.081  0.079 -0.004  0.004  353
g   1.51 -0.030 -0.077  0.103 -0.003  0.004  644
g   1.52 -0.027 -0.087  0.103 -0.004  0.004  574
g   1.53 -0.015 -0.082  0.085 -0.004  0.004  511
g   1.54 -0.018 -0.094  0.081 -0.004  0.003  717
g   1.55 -0.019 -0.083  0.099 -0.003  0.004  776
g   1.56 -0.021 -0.088  0.093 -0.004  0.004  512
g   1.57 -0.015 -0.074  0.089 -0.003  0.004  638
g   1.58 -0.006 -0.077  0.097 -0.003  0.004  577
g   1.59  0.005 -0.076  0.086 -0.003  0.004  596
g   1.60  0.012 -0.104  0.125 -0.004  0.005  594
g   1.61  0.012 -0.119  0.124 -0.005  0.005  567
g   1.62  0.019 -0.110  0.126 -0.005  0.005  532
g   1.63  0.023 -0.094  0.155 -0.004  0.006  586
g   1.64  0.026 -0.106  0.122 -0.005  0.005  543
g   1.65  0.013 -0.095  0.128 -0.004  0.005  636
g   1.66  0.046 -0.116  0.120 -0.005  0.005  600
g   1.67  0.033 -0.106  0.122 -0.004  0.005  595
g   1.68  0.044 -0.111  0.122 -0.005  0.005  578
g   1.69  0.044 -0.112  0.134 -0.005  0.006  520
g   1.70  0.037 -0.106  0.132 -0.005  0.006  512
g   1.71  0.045 -0.114  0.121 -0.005  0.005  536
g   1.72  0.046 -0.088  0.134 -0.004  0.006  573
g   1.73  0.040 -0.094  0.125 -0.004  0.005  576
g   1.74  0.055 -0.108  0.117 -0.004  0.004  709
g   1.75  0.053 -0.107  0.105 -0.004  0.004  640
g   1.76  0.051 -0.092  0.119 -0.004  0.005  557
g   1.77  0.065 -0.094  0.110 -0.004  0.004  651
g   1.78  0.043 -0.094  0.114 -0.004  0.004  646
g   1.79  0.056 -0.094  0.103 -0.004  0.004  615
g   1.80  0.056 -0.094  0.133 -0.004  0.006  565
g   1.81  0.039 -0.079  0.108 -0.004  0.005  472
g   1.82  0.046 -0.091  0.120 -0.004  0.005  532
g   1.83  0.050 -0.093  0.109 -0.004  0.005  558
g   1.84  0.057 -0.099  0.095 -0.004  0.004  636
g   1.85  0.046 -0.082  0.107 -0.004  0.005  555
g   1.86  0.057 -0.096  0.105 -0.004  0.005  541
g   1.87  0.050 -0.087  0.101 -0.004  0.004  558
g   1.88  0.065 -0.096  0.110 -0.004  0.005  569
g   1.89  0.052 -0.091  0.097 -0.004  0.004  500
g   1.90  0.069 -0.088  0.108 -0.004  0.005  448
g   1.91  0.060 -0.093  0.112 -0.004  0.005  450
g   1.92  0.052 -0.079  0.096 -0.003  0.004  512
g   1.93  0.058 -0.093  0.102 -0.004  0.004  532
g   1.94  0.063 -0.088  0.093 -0.004  0.004  549
g   1.95  0.053 -0.092  0.108 -0.004  0.005  466
g   1.96  0.051 -0.085  0.105 -0.004  0.005  483
g   1.97  0.055 -0.079  0.104 -0.004  0.005  440
g   1.98  0.064 -0.077  0.076 -0.004  0.004  406
g   1.99  0.063 -0.097  0.086 -0.005  0.004  389
g   2.00  0.056 -0.079  0.113 -0.004  0.006  348
g   2.01  0.060 -0.082  0.117 -0.004  0.006  361
g   2.02  0.068 -0.082  0.092 -0.004  0.005  396
g   2.03  0.057 -0.091  0.100 -0.005  0.005  359
g   2.04  0.064 -0.080  0.100 -0.004  0.005  390
g   2.05  0.064 -0.072  0.113 -0.004  0.006  363
g   2.06  0.074 -0.069  0.107 -0.004  0.006  373
g   2.07  0.068 -0.069  0.096 -0.003  0.005  421
g   2.08  0.077 -0.083  0.090 -0.004  0.005  402
g   2.09  0.076 -0.087  0.107 -0.005  0.006  360
g   2.10  0.083 -0.076  0.082 -0.004  0.005  312
g   2.11  0.083 -0.079  0.079 -0.004  0.004  391
g   2.12  0.079 -0.070  0.088 -0.004  0.005  342
g   2.13  0.073 -0.066  0.116 -0.004  0.006  318
g   2.14  0.093 -0.079  0.107 -0.005  0.006  302
g   2.15  0.080 -0.080  0.081 -0.005  0.005  288
g   2.16  0.095 -0.086  0.086 -0.005  0.005  333
g   2.17  0.078 -0.065  0.093 -0.003  0.005  342
g   2.18  0.084 -0.073  0.074 -0.004  0.004  317
g   2.19  0.081 -0.084  0.091 -0.005  0.006  260
g   2.20  0.078 -0.073  0.069 -0.005  0.005  223
g   2.21  0.089 -0.082  0.091 -0.005  0.005  280
g   2.22  0.090 -0.081  0.088 -0.005  0.006  256
g   2.23  0.086 -0.081  0.104 -0.005  0.007  231
g   2.24  0.095 -0.067  0.086 -0.004  0.006  226
g   2.25  0.101 -0.077  0.089 -0.005  0.006  236
g   2.26  0.086 -0.078  0.083 -0.005  0.005  244
g   2.27  0.083 -0.063  0.089 -0.004  0.006  224
g   2.28  0.110 -0.066  0.090 -0.004  0.006  226
g   2.29  0.099 -0.074  0.078 -0.005  0.005  220
g   2.30  0.100 -0.074  0.083 -0.005  0.006  203
g   2.31  0.090 -0.054  0.064 -0.004  0.005  168
g   2.32  0.104 -0.073  0.069 -0.006  0.005  174
g   2.33  0.109 -0.073  0.104 -0.006  0.008  164
g   2.34  0.110 -0.070  0.090 -0.005  0.007  176
g   2.35  0.112 -0.085  0.092 -0.007  0.007  156
g   2.36  0.114 -0.060  0.080 -0.005  0.007  142
g   2.37  0.126 -0.079  0.062 -0.006  0.005  159
g   2.38  0.126 -0.083  0.096 -0.007  0.008  144
g   2.39  0.116 -0.072  0.080 -0.005  0.006  175
g   2.40  0.114 -0.069  0.075 -0.006  0.006  155
g   2.41  0.136 -0.082  0.082 -0.007  0.007  152
g   2.42  0.107 -0.074  0.068 -0.006  0.005  162
g   2.43  0.122 -0.089  0.101 -0.007  0.008  157
g   2.44  0.129 -0.080  0.063 -0.007  0.005  143
g   2.45  0.115 -0.072  0.079 -0.006  0.007  128
g   2.46  0.108 -0.085  0.087 -0.007  0.007  149
g   2.47  0.102 -0.073  0.065 -0.007  0.006  109
g   2.48  0.108 -0.075  0.083 -0.007  0.007  134
g   2.49  0.109 -0.076  0.080 -0.007  0.007  129
g   2.50  0.105 -0.076  0.075 -0.007  0.007  120
g   2.51  0.091 -0.058  0.075 -0.005  0.007  132
g   2.52  0.108 -0.065  0.059 -0.006  0.005  119
g   2.53  0.112 -0.079  0.055 -0.008  0.005   99
g   2.54  0.123 -0.087  0.075 -0.008  0.007  110
g   2.55  0.132 -0.089  0.088 -0.010  0.010   84
g   2.56  0.121 -0.066  0.087 -0.006  0.008  112
g   2.57  0.110 -0.084  0.082 -0.008  0.008   99
g   2.58  0.108 -0.067  0.065 -0.006  0.006  107
g   2.59  0.101 -0.060  0.100 -0.007  0.012   75
g   2.60  0.104 -0.057  0.071 -0.006  0.008   77
g   2.61  0.119 -0.094  0.102 -0.011  0.012   68
g   2.62  0.139 -0.105  0.103 -0.011  0.011   90
g   2.63  0.101 -0.077  0.127 -0.009  0.014   78
g   2.64  0.118 -0.071  0.090 -0.007  0.009   91
g   2.65  0.131 -0.080  0.110 -0.010  0.013   71
g   2.66  0.116 -0.067  0.116 -0.007  0.013   86
g   2.67  0.123 -0.058  0.060 -0.006  0.007   83
g   2.68  0.115 -0.080  0.114 -0.010  0.014   66
g   2.69  0.114 -0.078  0.102 -0.009  0.012   71
g   2.70  0.099 -0.079  0.091 -0.010  0.011   67
g   2.71  0.141 -0.126  0.110 -0.015  0.013   68
g   2.72  0.134 -0.060  0.097 -0.007  0.012   70
g   2.73  0.133 -0.082  0.116 -0.010  0.014   72
g   2.74  0.115 -0.094  0.142 -0.011  0.017   69
g   2.75  0.138 -0.106  0.111 -0.012  0.013   75
g   2.76  0.108 -0.105  0.059 -0.012  0.007   79
g   2.77  0.116 -0.100  0.119 -0.013  0.015   63
g   2.78  0.149 -0.097  0.095 -0.015  0.014   45
g   2.79  0.106 -0.075  0.112 -0.009  0.014   66
g   2.80  0.150 -0.109  0.122 -0.014  0.016   57
g   2.81  0.145 -0.071  0.079 -0.008  0.009   72
g   2.82  0.118 -0.056  0.132 -0.007  0.017   63
g   2.83  0.114 -0.094  0.109 -0.012  0.014   60
g   2.84  0.116 -0.072  0.096 -0.009  0.012   70
g   2.85  0.128 -0.093  0.079 -0.011  0.009   73
g   2.86  0.120 -0.092  0.091 -0.011  0.010   76
g   2.87  0.117 -0.075  0.080 -0.009  0.010   71
g   2.88  0.149 -0.089  0.072 -0.010  0.008   88
g   2.89  0.144 -0.104  0.073 -0.011  0.008   88
g   2.90  0.118 -0.101  0.070 -0.010  0.007   95
g   2.91  0.124 -0.075  0.078 -0.008  0.009   80
g   2.92  0.095 -0.080  0.090 -0.009  0.010   86
g   2.93  0.127 -0.098  0.101 -0.010  0.010  106
g   2.94  0.134 -0.088  0.074 -0.008  0.007  117
g   2.95  0.125 -0.082  0.103 -0.008  0.010  107
g   2.96  0.116 -0.053  0.085 -0.005  0.008  106
g   2.97  0.116 -0.093  0.082 -0.009  0.008  113
g   2.98  0.114 -0.089  0.085 -0.009  0.009   99
g   2.99  0.124 -0.099  0.068 -0.010  0.007  106
g   3.00  0.133 -0.089  0.135 -0.008  0.013  115
g   3.01  0.103 -0.090  0.089 -0.009  0.009  103
g   3.02  0.132 -0.076  0.100 -0.008  0.010   98
g   3.03  0.112 -0.103  0.126 -0.009  0.012  119
g   3.04  0.124 -0.097  0.110 -0.009  0.010  119
g   3.05  0.122 -0.092  0.085 -0.008  0.008  118
g   3.06  0.111 -0.094  0.058 -0.009  0.005  121
g   3.07  0.102 -0.068  0.093 -0.006  0.009  112
g   3.08  0.071 -0.107  0.116 -0.011  0.012  101
g   3.09  0.109 -0.099  0.103 -0.009  0.010  114
g   3.10  0.123 -0.112  0.111 -0.010  0.010  123
g   3.11  0.106 -0.056  0.100 -0.005  0.010  106
g   3.12  0.120 -0.128  0.077 -0.013  0.008   96
g   3.13  0.097 -0.099  0.075 -0.009  0.007  129
g   3.14  0.091 -0.073  0.076 -0.006  0.006  143
g   3.15  0.103 -0.094  0.093 -0.009  0.009  109
g   3.16  0.091 -0.070  0.101 -0.007  0.010   95
g   3.17  0.087 -0.070  0.099 -0.006  0.009  120
g   3.18  0.070 -0.094  0.118 -0.009  0.012  100
g   3.19  0.084 -0.081  0.089 -0.007  0.008  117
g   3.20  0.090 -0.070  0.093 -0.006  0.008  127
g   3.21  0.064 -0.071  0.119 -0.007  0.011  119
g   3.22  0.065 -0.085  0.134 -0.008  0.013  113
g   3.23  0.069 -0.100  0.081 -0.010  0.008   95
g   3.24  0.070 -0.102  0.052 -0.010  0.005  103
g   3.25  0.073 -0.122  0.088 -0.012  0.009  101
g   3.26  0.072 -0.126  0.087 -0.014  0.010   82
g   3.27  0.052 -0.078  0.097 -0.008  0.010   86
g   3.28  0.044 -0.083  0.072 -0.008  0.007  100
g   3.29  0.053 -0.104  0.088 -0.011  0.010   85
g   3.30  0.045 -0.066  0.091 -0.007  0.010   88
g   3.31  0.028 -0.086  0.085 -0.009  0.009   83
g   3.32  0.021 -0.091  0.111 -0.009  0.012   92
g   3.33 -0.002 -0.078  0.085 -0.009  0.010   75
g   3.34  0.015 -0.073  0.092 -0.008  0.010   87
g   3.35 -0.034 -0.068  0.113 -0.008  0.013   80
g   3.36 -0.014 -0.068  0.115 -0.008  0.014   67
g   3.37 -0.049 -0.104  0.086 -0.012  0.010   74
g   3.38 -0.063 -0.075  0.070 -0.009  0.008   73
g   3.39 -0.033 -0.101  0.099 -0.014  0.013   54
g   3.40 -0.048 -0.075  0.066 -0.011  0.010   47
g   3.41 -0.094 -0.094  0.066 -0.015  0.010   41
g   3.42 -0.072 -0.081  0.081 -0.011  0.011   52
g   3.43 -0.119 -0.088  0.122 -0.012  0.017   50
g   3.44 -0.070 -0.088  0.104 -0.013  0.016   44
g   3.45 -0.070 -0.085  0.061 -0.014  0.010   36
g   3.46 -0.096 -0.072  0.120 -0.011  0.019   42
g   3.47 -0.128 -0.090  0.101 -0.013  0.015   45
g   3.48 -0.147 -0.060  0.100 -0.009  0.014   48
g   3.49 -0.103 -0.095  0.065 -0.015  0.010   40
g   3.50 -0.117 -0.122  0.104 -0.022  0.018   32
g   3.51 -0.128 -0.069  0.075 -0.011  0.012   41
g   3.52 -0.148 -0.082  0.140 -0.012  0.021   46
g   3.53 -0.135 -0.102  0.071 -0.014  0.010   50
g   3.54 -0.117 -0.119  0.093 -0.020  0.016   35
g   3.55 -0.154 -0.130  0.062 -0.020  0.010   41
g   3.56 -0.176 -0.135  0.106 -0.020  0.016   44
g   3.57 -0.154 -0.079  0.091 -0.011  0.013   51
g   3.58 -0.183 -0.096  0.144 -0.013  0.019   57
g   3.59 -0.173 -0.124  0.106 -0.019  0.016   42
g   3.60 -0.158 -0.078  0.071 -0.012  0.010   46
g   3.61 -0.172 -0.102  0.068 -0.014  0.009   56
g   3.62 -0.172 -0.076  0.075 -0.009  0.009   70
g   3.63 -0.194 -0.123  0.093 -0.016  0.012   56
g   3.64 -0.153 -0.111  0.070 -0.015  0.010   53
g   3.65 -0.162 -0.080  0.059 -0.011  0.008   51
g   3.66 -0.179 -0.074  0.096 -0.009  0.012   63
g   3.67 -0.196 -0.078  0.105 -0.010  0.013   64
g   3.68 -0.166 -0.091  0.066 -0.012  0.009   55
g   3.69 -0.167 -0.088  0.072 -0.012  0.010   52
g   3.70 -0.201 -0.097  0.045 -0.014  0.006   48
g   3.71 -0.244 -0.098  0.110 -0.013  0.015   55
g   3.72 -0.226 -0.109  0.094 -0.015  0.013   55
g   3.73 -0.194 -0.088  0.082 -0.012  0.011   51
g   3.74 -0.188 -0.111  0.116 -0.016  0.016   51
g   3.75 -0.233 -0.112  0.107 -0.015  0.014   58
g   3.76 -0.188 -0.090  0.071 -0.013  0.010   49
g   3.77 -0.263 -0.082  0.088 -0.012  0.013   46
g   3.78 -0.211 -0.107  0.107 -0.014  0.014   62
g   3.79 -0.220 -0.087  0.057 -0.013  0.008   48
g   3.80 -0.196 -0.094  0.102 -0.015  0.017   37
g   3.81 -0.239 -0.155  0.107 -0.021  0.015   54
g   3.82 -0.227 -0.152  0.107 -0.020  0.014   59
g   3.83 -0.257 -0.090  0.096 -0.016  0.017   32
g   3.84 -0.226 -0.122  0.078 -0.019  0.012   41
g   3.85 -0.265 -0.071  0.113 -0.010  0.016   48
g   3.86 -0.250 -0.091  0.055 -0.018  0.011   27
g   3.87 -0.279 -0.126  0.120 -0.022  0.021   34
g   3.88 -0.287 -0.127  0.087 -0.017  0.012   53
g   3.89 -0.329 -0.056  0.113 -0.009  0.018   39
g   3.90 -0.320 -0.148  0.065 -0.025  0.011   36
g   3.91 -0.244 -0.223  0.045 -0.046  0.009   23
g   3.92 -0.279 -0.153  0.048 -0.028  0.009   29
g   3.93 -0.318 -0.138  0.109 -0.020  0.016   47
g   3.94 -0.304 -0.125  0.106 -0.023  0.019   30
g   3.95 -0.350 -0.139  0.107 -0.023  0.018   36
g   3.96 -0.278 -0.165  0.066 -0.028  0.011   34
g   3.97 -0.326 -0.106  0.091 -0.024  0.021   19
g   3.98 -0.316 -0.157  0.114 -0.034  0.025   21
g   3.99 -0.344 -0.210  0.145 -0.037  0.025   33
g   4.00 -0.323 -0.098  0.073 -0.020  0.015   23
g   4.01 -0.344 -0.054  0.097 -0.011  0.020   24
g   4.02 -0.357 -0.163  0.136 -0.031  0.026   28
g   4.03 -0.312 -0.145  0.093 -0.027  0.017   29
g   4.04 -0.366 -0.165  0.127 -0.029  0.022   33
g   4.05 -0.452 -0.105  0.254 -0.019  0.046   30
g   4.06 -0.425 -0.111  0.126 -0.020  0.023   30
g   4.07 -0.451 -0.095  0.199 -0.016  0.034   34
g   4.08 -0.395 -0.350  0.033 -0.085  0.008   17
g   4.09 -0.412 -0.149  0.069 -0.030  0.014   25
g   4.10 -0.438 -0.103  0.072 -0.021  0.015   24
g   4.11 -0.517 -0.112  0.144 -0.024  0.032   21
g   4.12 -0.490 -0.150  0.143 -0.031  0.029   24
g   4.13 -0.446 -0.146  0.121 -0.029  0.024   25
g   4.14 -0.444 -0.079  0.136 -0.017  0.029   22
g   4.15 -0.462 -0.233  0.093 -0.054  0.021   19
g   4.16 -0.530 -0.158  0.155 -0.033  0.032   23
g   4.17 -0.520 -0.117  0.197 -0.035  0.060   11
g   4.18 -0.490 -0.177  0.060 -0.047  0.016   14
g   4.19 -0.499 -0.168  0.116 -0.038  0.026   20
g   4.21 -0.625 -0.080  0.257 -0.021  0.069   14
g   4.22 -0.620 -0.043  0.128 -0.010  0.030   18
g   4.23 -0.618 -0.127  0.093 -0.029  0.021   19
g   4.24 -0.543 -0.247  0.127 -0.050  0.026   24
g   4.25 -0.610 -0.126  0.125 -0.031  0.031   16
g   4.26 -0.611 -0.216  0.216 -0.060  0.060   13
g   4.27 -0.614 -0.271  0.132 -0.059  0.029   21
g   4.29 -0.631 -0.143  0.111 -0.034  0.026   18
g   4.30 -0.544 -0.127  0.050 -0.037  0.014   12
g   4.31 -0.707 -0.084  0.116 -0.021  0.029   16
g   4.33 -0.643 -0.107  0.050 -0.023  0.011   22
g   4.34 -0.737 -0.160  0.197 -0.038  0.046   18
g   4.36 -0.715 -0.184  0.254 -0.051  0.071   13
g   4.39 -0.867 -0.551  0.128 -0.166  0.039   11
g   4.40 -0.791 -0.125  0.215 -0.038  0.065   11
g   4.42 -0.754 -0.100  0.110 -0.024  0.026   18
g   4.44 -0.881 -0.346  0.138 -0.096  0.038   13
g   4.45 -0.943 -0.069  0.217 -0.020  0.063   12
g   4.46 -0.883 -0.323  0.097 -0.097  0.029   11
g   4.49 -0.894 -0.078  0.113 -0.025  0.036   10
g   4.50 -1.027 -0.038  0.134 -0.011  0.040   11
g   4.52 -0.995 -0.187  0.249 -0.054  0.072   12
g   4.56 -1.151 -0.100  0.396 -0.027  0.106   14
g   4.61 -0.980 -0.133  0.149 -0.042  0.047   10
g   4.64 -1.118 -0.205  0.095 -0.057  0.026   13
g   4.66 -1.035 -0.125  0.124 -0.035  0.034   13
g   4.72 -1.293 -0.187  0.279 -0.054  0.081   12
g   4.79 -1.367 -0.292  0.130 -0.088  0.039   11
g   4.88 -1.591 -0.279  0.233 -0.080  0.067   12
r   1.50 -0.093 -0.094  0.106 -0.005  0.006  353
r   1.51 -0.096 -0.086  0.117 -0.003  0.005  644
r   1.52 -0.081 -0.108  0.101 -0.005  0.004  574
r   1.53 -0.085 -0.090  0.108 -0.004  0.005  511
r   1.54 -0.091 -0.093  0.112 -0.003  0.004  717
r   1.55 -0.087 -0.090  0.110 -0.003  0.004  776
r   1.56 -0.097 -0.083  0.104 -0.004  0.005  512
r   1.57 -0.088 -0.095  0.100 -0.004  0.004  638
r   1.58 -0.087 -0.085  0.105 -0.004  0.004  577
r   1.59 -0.077 -0.090  0.112 -0.004  0.005  596
r   1.60 -0.074 -0.117  0.157 -0.005  0.006  594
r   1.61 -0.072 -0.126  0.136 -0.005  0.006  567
r   1.62 -0.071 -0.115  0.152 -0.005  0.007  532
r   1.63 -0.066 -0.109  0.168 -0.005  0.007  586
r   1.64 -0.070 -0.114  0.143 -0.005  0.006  543
r   1.65 -0.076 -0.116  0.151 -0.005  0.006  636
r   1.66 -0.053 -0.130  0.155 -0.005  0.006  600
r   1.67 -0.068 -0.116  0.128 -0.005  0.005  595
r   1.68 -0.061 -0.108  0.150 -0.004  0.006  578
r   1.69 -0.051 -0.133  0.142 -0.006  0.006  520
r   1.70 -0.072 -0.098  0.151 -0.004  0.007  512
r   1.71 -0.060 -0.119  0.128 -0.005  0.006  536
r   1.72 -0.057 -0.105  0.149 -0.004  0.006  573
r   1.73 -0.064 -0.111  0.136 -0.005  0.006  576
r   1.74 -0.054 -0.117  0.127 -0.004  0.005  709
r   1.75 -0.058 -0.114  0.136 -0.005  0.005  640
r   1.76 -0.053 -0.106  0.126 -0.005  0.005  557
r   1.77 -0.049 -0.105  0.143 -0.004  0.006  651
r   1.78 -0.065 -0.104  0.128 -0.004  0.005  646
r   1.79 -0.050 -0.103  0.131 -0.004  0.005  615
r   1.80 -0.049 -0.116  0.133 -0.005  0.006  565
r   1.81 -0.065 -0.091  0.110 -0.004  0.005  472
r   1.82 -0.060 -0.087  0.134 -0.004  0.006  532
r   1.83 -0.051 -0.104  0.103 -0.004  0.004  558
r   1.84 -0.055 -0.091  0.118 -0.004  0.005  636
r   1.85 -0.057 -0.091  0.129 -0.004  0.005  555
r   1.86 -0.052 -0.090  0.126 -0.004  0.005  541
r   1.87 -0.056 -0.092  0.133 -0.004  0.006  558
r   1.88 -0.032 -0.106  0.115 -0.004  0.005  569
r   1.89 -0.056 -0.089  0.121 -0.004  0.005  500
r   1.90 -0.030 -0.105  0.135 -0.005  0.006  448
r   1.91 -0.029 -0.109  0.113 -0.005  0.005  450
r   1.92 -0.043 -0.100  0.111 -0.004  0.005  512
r   1.93 -0.043 -0.098  0.125 -0.004  0.005  532
r   1.94 -0.029 -0.101  0.115 -0.004  0.005  549
r   1.95 -0.044 -0.099  0.121 -0.005  0.006  466
r   1.96 -0.048 -0.083  0.109 -0.004  0.005  483
r   1.97 -0.043 -0.089  0.120 -0.004  0.006  440
r   1.98 -0.027 -0.085  0.096 -0.004  0.005  406
r   1.99 -0.028 -0.104  0.098 -0.005  0.005  389
r   2.00 -0.031 -0.085  0.129 -0.005  0.007  348
r   2.01 -0.019 -0.098  0.123 -0.005  0.006  361
r   2.02 -0.018 -0.094  0.100 -0.005  0.005  396
r   2.03 -0.029 -0.110  0.126 -0.006  0.007  359
r   2.04 -0.025 -0.080  0.108 -0.004  0.005  390
r   2.05 -0.014 -0.083  0.118 -0.004  0.006  363
r   2.06  0.002 -0.092  0.117 -0.005  0.006  373
r   2.07 -0.003 -0.087  0.094 -0.004  0.005  421
r   2.08 -0.003 -0.097  0.101 -0.005  0.005  402
r   2.09 -0.001 -0.098  0.113 -0.005  0.006  360
r   2.10  0.005 -0.083  0.089 -0.005  0.005  312
r   2.11 -0.003 -0.087  0.096 -0.004  0.005  391
r   2.12  0.002 -0.077  0.087 -0.004  0.005  342
r   2.13  0.001 -0.092  0.110 -0.005  0.006  318
r   2.14  0.016 -0.096  0.105 -0.006  0.006  302
r   2.15 -0.001 -0.076  0.099 -0.004  0.006  288
r   2.16  0.006 -0.084  0.106 -0.005  0.006  333
r   2.17 -0.004 -0.083  0.100 -0.005  0.005  342
r   2.18  0.001 -0.076  0.090 -0.004  0.005  317
r   2.19 -0.003 -0.088  0.104 -0.005  0.006  260
r   2.20 -0.002 -0.096  0.097 -0.006  0.007  223
r   2.21  0.001 -0.080  0.106 -0.005  0.006  280
r   2.22  0.009 -0.087  0.085 -0.005  0.005  256
r   2.23  0.002 -0.091  0.106 -0.006  0.007  231
r   2.24 -0.001 -0.075  0.094 -0.005  0.006  226
r   2.25  0.012 -0.076  0.107 -0.005  0.007  236
r   2.26  0.001 -0.080  0.089 -0.005  0.006  244
r   2.27 -0.003 -0.076  0.112 -0.005  0.007  224
r   2.28  0.020 -0.082  0.090 -0.005  0.006  226
r   2.29  0.011 -0.085  0.077 -0.006  0.005  220
r   2.30 -0.003 -0.075  0.098 -0.005  0.007  203
r   2.31 -0.012 -0.058  0.077 -0.004  0.006  168
r   2.32 -0.002 -0.053  0.098 -0.004  0.007  174
r   2.33  0.017 -0.090  0.135 -0.007  0.011  164
r   2.34  0.025 -0.079  0.109 -0.006  0.008  176
r   2.35  0.022 -0.095  0.091 -0.008  0.007  156
r   2.36  0.006 -0.069  0.110 -0.006  0.009  142
r   2.37  0.013 -0.064  0.090 -0.005  0.007  159
r   2.38  0.028 -0.068  0.097 -0.006  0.008  144
r   2.39  0.027 -0.082  0.078 -0.006  0.006  175
r   2.40  0.020 -0.081  0.067 -0.006  0.005  155
r   2.41  0.045 -0.084  0.108 -0.007  0.009  152
r   2.42  0.009 -0.060  0.110 -0.005  0.009  162
r   2.43  0.040 -0.083  0.101 -0.007  0.008  157
r   2.44  0.033 -0.080  0.098 -0.007  0.008  143
r   2.45  0.035 -0.075  0.085 -0.007  0.007  128
r   2.46  0.038 -0.100  0.103 -0.008  0.008  149
r   2.47  0.022 -0.074  0.077 -0.007  0.007  109
r   2.48  0.043 -0.090  0.068 -0.008  0.006  134
r   2.49  0.050 -0.103  0.078 -0.009  0.007  129
r   2.50  0.019 -0.063  0.113 -0.006  0.010  120
r   2.51  0.031 -0.072  0.100 -0.006  0.009  132
r   2.52  0.032 -0.076  0.093 -0.007  0.008  119
r   2.53  0.032 -0.054  0.066 -0.005  0.007   99
r   2.54  0.046 -0.074  0.090 -0.007  0.009  110
r   2.55  0.035 -0.084  0.091 -0.009  0.010   84
r   2.56  0.037 -0.069  0.093 -0.007  0.009  112
r   2.57  0.045 -0.090  0.104 -0.009  0.010   99
r   2.58  0.047 -0.088  0.061 -0.008  0.006  107
r   2.59  0.035 -0.091  0.096 -0.011  0.011   75
r   2.60  0.018 -0.057  0.091 -0.006  0.010   77
r   2.61  0.055 -0.090  0.089 -0.011  0.011   68
r   2.62  0.053 -0.078  0.167 -0.008  0.018   90
r   2.63  0.051 -0.084  0.149 -0.010  0.017   78
r   2.64  0.046 -0.067  0.081 -0.007  0.008   91
r   2.65  0.069 -0.089  0.122 -0.011  0.014   71
r   2.66  0.066 -0.080  0.120 -0.009  0.013   86
r   2.67  0.045 -0.068  0.083 -0.007  0.009   83
r   2.68  0.052 -0.076  0.094 -0.009  0.012   66
r   2.69  0.062 -0.086  0.094 -0.010  0.011   71
r   2.70  0.035 -0.050  0.107 -0.006  0.013   67
r   2.71  0.067 -0.070  0.152 -0.009  0.018   68
r   2.72  0.076 -0.070  0.109 -0.008  0.013   70
r   2.73  0.082 -0.076  0.141 -0.009  0.017   72
r   2.74  0.065 -0.091  0.131 -0.011  0.016   69
r   2.75  0.093 -0.129  0.098 -0.015  0.011   75
r   2.76  0.048 -0.060  0.102 -0.007  0.012   79
r   2.77  0.080 -0.100  0.081 -0.013  0.010   63
r   2.78  0.100 -0.075  0.080 -0.011  0.012   45
r   2.79  0.073 -0.089  0.073 -0.011  0.009   66
r   2.80  0.083 -0.082  0.113 -0.011  0.015   57
r   2.81  0.095 -0.067  0.080 -0.008  0.009   72
r   2.82  0.069 -0.075  0.110 -0.009  0.014   63
r   2.83  0.071 -0.067  0.103 -0.009  0.013   60
r   2.84  0.069 -0.062  0.138 -0.007  0.017   70
r   2.85  0.070 -0.076  0.067 -0.009  0.008   73
r   2.86  0.089 -0.089  0.065 -0.010  0.007   76
r   2.87  0.073 -0.087  0.074 -0.010  0.009   71
r   2.88  0.092 -0.069  0.068 -0.007  0.007   88
r   2.89  0.082 -0.069  0.078 -0.007  0.008   88
r   2.90  0.062 -0.075  0.083 -0.008  0.009   95
r   2.91  0.076 -0.073  0.071 -0.008  0.008   80
r   2.92  0.058 -0.065  0.088 -0.007  0.010   86
r   2.93  0.072 -0.076  0.085 -0.007  0.008  106
r   2.94  0.086 -0.072  0.078 -0.007  0.007  117
r   2.95  0.079 -0.060  0.070 -0.006  0.007  107
r   2.96  0.065 -0.049  0.084 -0.005  0.008  106
r   2.97  0.082 -0.078  0.087 -0.007  0.008  113
r   2.98  0.074 -0.076  0.090 -0.008  0.009   99
r   2.99  0.076 -0.069  0.114 -0.007  0.011  106
r   3.00  0.091 -0.059  0.098 -0.006  0.009  115
r   3.01  0.076 -0.060  0.059 -0.006  0.006  103
r   3.02  0.103 -0.061  0.125 -0.006  0.013   98
r   3.03  0.075 -0.083  0.122 -0.008  0.011  119
r   3.04  0.099 -0.068  0.088 -0.006  0.008  119
r   3.05  0.091 -0.084  0.113 -0.008  0.010  118
r   3.06  0.081 -0.065  0.067 -0.006  0.006  121
r   3.07  0.089 -0.076  0.064 -0.007  0.006  112
r   3.08  0.070 -0.082  0.086 -0.008  0.009  101
r   3.09  0.090 -0.075  0.106 -0.007  0.010  114
r   3.10  0.094 -0.076  0.097 -0.007  0.009  123
r   3.11  0.094 -0.061  0.088 -0.006  0.009  106
r   3.12  0.105 -0.093  0.086 -0.010  0.009   96
r   3.13  0.073 -0.063  0.085 -0.006  0.008  129
r   3.14  0.082 -0.062  0.073 -0.005  0.006  143
r   3.15  0.081 -0.074  0.080 -0.007  0.008  109
r   3.16  0.081 -0.076  0.076 -0.008  0.008   95
r   3.17  0.080 -0.070  0.075 -0.006  0.007  120
r   3.18  0.065 -0.073  0.090 -0.007  0.009  100
r   3.19  0.091 -0.070  0.077 -0.006  0.007  117
r   3.20  0.095 -0.065  0.066 -0.006  0.006  127
r   3.21  0.082 -0.059  0.085 -0.005  0.008  119
r   3.22  0.085 -0.088  0.121 -0.008  0.011  113
r   3.23  0.076 -0.071  0.059 -0.007  0.006   95
r   3.24  0.072 -0.059  0.066 -0.006  0.006  103
r   3.25  0.086 -0.079  0.083 -0.008  0.008  101
r   3.26  0.088 -0.081  0.082 -0.009  0.009   82
r   3.27  0.082 -0.065  0.085 -0.007  0.009   86
r   3.28  0.084 -0.058  0.074 -0.006  0.007  100
r   3.29  0.087 -0.074  0.078 -0.008  0.008   85
r   3.30  0.082 -0.046  0.067 -0.005  0.007   88
r   3.31  0.074 -0.048  0.052 -0.005  0.006   83
r   3.32  0.073 -0.072  0.106 -0.007  0.011   92
r   3.33  0.056 -0.047  0.051 -0.005  0.006   75
r   3.34  0.077 -0.065  0.072 -0.007  0.008   87
r   3.35  0.053 -0.063  0.080 -0.007  0.009   80
r   3.36  0.058 -0.052  0.097 -0.006  0.012   67
r   3.37  0.042 -0.046  0.059 -0.005  0.007   74
r   3.38  0.052 -0.056  0.092 -0.007  0.011   73
r   3.39  0.072 -0.086  0.067 -0.012  0.009   54
r   3.40  0.059 -0.045  0.044 -0.007  0.006   47
r   3.41  0.036 -0.055  0.052 -0.009  0.008   41
r   3.42  0.058 -0.033  0.095 -0.005  0.013   52
r   3.43  0.048 -0.065  0.068 -0.009  0.010   50
r   3.44  0.061 -0.070  0.128 -0.011  0.019   44
r   3.45  0.072 -0.068  0.093 -0.011  0.016   36
r   3.46  0.078 -0.032  0.127 -0.005  0.020   42
r   3.47  0.071 -0.117  0.057 -0.017  0.009   45
r   3.48  0.046 -0.047  0.045 -0.007  0.006   48
r   3.49  0.086 -0.054  0.044 -0.009  0.007   40
r   3.50  0.065 -0.079  0.094 -0.014  0.017   32
r   3.51  0.083 -0.051  0.068 -0.008  0.011   41
r   3.52  0.110 -0.103  0.074 -0.015  0.011   46
r   3.53  0.060 -0.054  0.063 -0.008  0.009   50
r   3.54  0.101 -0.072  0.049 -0.012  0.008   35
r   3.55  0.083 -0.060  0.087 -0.009  0.014   41
r   3.56  0.089 -0.065  0.084 -0.010  0.013   44
r   3.57  0.125 -0.095  0.054 -0.013  0.007   51
r   3.58  0.106 -0.064  0.103 -0.008  0.014   57
r   3.59  0.102 -0.059  0.050 -0.009  0.008   42
r   3.60  0.116 -0.082  0.085 -0.012  0.013   46
r   3.61  0.115 -0.067  0.064 -0.009  0.009   56
r   3.62  0.133 -0.077  0.097 -0.009  0.012   70
r   3.63  0.150 -0.082  0.046 -0.011  0.006   56
r   3.64  0.135 -0.067  0.044 -0.009  0.006   53
r   3.65  0.146 -0.086  0.039 -0.012  0.005   51
r   3.66  0.151 -0.069  0.052 -0.009  0.007   63
r   3.67  0.131 -0.065  0.108 -0.008  0.014   64
r   3.68  0.148 -0.073  0.063 -0.010  0.008   55
r   3.69  0.177 -0.115  0.084 -0.016  0.012   52
r   3.70  0.129 -0.040  0.072 -0.006  0.010   48
r   3.71  0.103 -0.040  0.046 -0.005  0.006   55
r   3.72  0.121 -0.066  0.077 -0.009  0.010   55
r   3.73  0.137 -0.068  0.050 -0.010  0.007   51
r   3.74  0.150 -0.063  0.093 -0.009  0.013   51
r   3.75  0.134 -0.089  0.070 -0.012  0.009   58
r   3.76  0.162 -0.068  0.051 -0.010  0.007   49
r   3.77  0.097 -0.080  0.072 -0.012  0.011   46
r   3.78  0.138 -0.038  0.104 -0.005  0.013   62
r   3.79  0.101 -0.052  0.102 -0.008  0.015   48
r   3.80  0.152 -0.089  0.155 -0.015  0.026   37
r   3.81  0.136 -0.072  0.083 -0.010  0.011   54
r   3.82  0.155 -0.080  0.106 -0.010  0.014   59
r   3.83  0.110 -0.097  0.069 -0.017  0.012   32
r   3.84  0.148 -0.067  0.097 -0.010  0.015   41
r   3.85  0.118 -0.093  0.075 -0.013  0.011   48
r   3.86  0.122 -0.051  0.026 -0.010  0.005   27
r   3.87  0.100 -0.098  0.081 -0.017  0.014   34
r   3.88  0.120 -0.060  0.089 -0.008  0.012   53
r   3.89  0.113 -0.083  0.054 -0.013  0.009   39
r   3.90  0.094 -0.107  0.102 -0.018  0.017   36
r   3.91  0.105 -0.086  0.140 -0.018  0.029   23
r   3.92  0.086 -0.066  0.076 -0.012  0.014   29
r   3.93  0.106 -0.101  0.083 -0.015  0.012   47
r   3.94  0.107 -0.033  0.193 -0.006  0.035   30
r   3.95  0.101 -0.071  0.097 -0.012  0.016   36
r   3.96  0.132 -0.109  0.088 -0.019  0.015   34
r   3.97  0.094 -0.061  0.089 -0.014  0.020   19
r   3.98  0.102 -0.094  0.079 -0.021  0.017   21
r   3.99  0.076 -0.110  0.100 -0.019  0.017   33
r   4.00  0.115 -0.105  0.061 -0.022  0.013   23
r   4.01  0.139 -0.129  0.102 -0.026  0.021   24
r   4.02  0.117 -0.102  0.155 -0.019  0.029   28
r   4.03  0.119 -0.110  0.060 -0.021  0.011   29
r   4.04  0.072 -0.086  0.130 -0.015  0.023   33
r   4.05  0.066 -0.094  0.165 -0.017  0.030   30
r   4.06  0.068 -0.096  0.074 -0.018  0.013   30
r   4.07  0.081 -0.086  0.127 -0.015  0.022   34
r   4.08  0.086 -0.123  0.048 -0.030  0.012   17
r   4.09  0.100 -0.120  0.044 -0.024  0.009   25
r   4.10  0.050 -0.060  0.050 -0.012  0.010   24
r   4.11  0.063 -0.173  0.116 -0.038  0.025   21
r   4.12  0.050 -0.064  0.141 -0.013  0.029   24
r   4.13  0.108 -0.150  0.088 -0.030  0.018   25
r   4.14  0.050 -0.135  0.119 -0.029  0.025   22
r   4.15  0.051 -0.139  0.050 -0.032  0.012   19
r   4.16  0.055 -0.121  0.106 -0.025  0.022   23
r   4.17  0.045 -0.126  0.116 -0.038  0.035   11
r   4.18  0.028 -0.081  0.103 -0.022  0.028   14
r   4.19  0.043 -0.071  0.134 -0.016  0.030   20
r   4.21  0.033 -0.088  0.140 -0.023  0.037   14
r   4.22  0.052 -0.088  0.122 -0.021  0.029   18
r   4.23  0.030 -0.145  0.052 -0.033  0.012   19
r   4.24  0.042 -0.131  0.135 -0.027  0.027   24
r   4.25 -0.019 -0.089  0.134 -0.022  0.033   16
r   4.26 -0.000 -0.139  0.226 -0.038  0.063   13
r   4.27 -0.009 -0.112  0.154 -0.024  0.034   21
r   4.29  0.002 -0.048  0.090 -0.011  0.021   18
r   4.30  0.084 -0.140  0.112 -0.040  0.032   12
r   4.31 -0.054 -0.064  0.148 -0.016  0.037   16
r   4.33  0.022 -0.103  0.073 -0.022  0.016   22
r   4.34 -0.028 -0.104  0.143 -0.025  0.034   18
r   4.36 -0.007 -0.183  0.077 -0.051  0.021   13
r   4.39 -0.066 -0.111  0.092 -0.033  0.028   11
r   4.40 -0.072 -0.016  0.072 -0.005  0.022   11
r   4.42 -0.035 -0.211  0.117 -0.050  0.028   18
r   4.44 -0.141 -0.111  0.063 -0.031  0.017   13
r   4.45 -0.128 -0.080  0.113 -0.023  0.033   12
r   4.46 -0.213 -0.033  0.079 -0.010  0.024   11
r   4.49 -0.172 -0.063  0.553 -0.020  0.175   10
r   4.50 -0.180 -0.116  0.059 -0.035  0.018   11
r   4.52 -0.238 -0.144  0.204 -0.042  0.059   12
r   4.56 -0.334 -0.055  0.105 -0.015  0.028   14
r   4.61 -0.258 -0.070  0.113 -0.022  0.036   10
r   4.64 -0.279 -0.179  0.062 -0.050  0.017   13
r   4.66 -0.309 -0.093  0.043 -0.026  0.012   13
r   4.72 -0.483 -0.054  0.165 -0.016  0.048   12
r   4.79 -0.437 -0.084  0.101 -0.025  0.031   11
r   4.88 -0.452 -0.135  0.111 -0.039  0.032   12
i   1.50 -0.105 -0.108  0.118 -0.006  0.006  353
i   1.51 -0.102 -0.099  0.111 -0.004  0.004  644
i   1.52 -0.084 -0.117  0.105 -0.005  0.004  574
i   1.53 -0.091 -0.093  0.117 -0.004  0.005  511
i   1.54 -0.092 -0.101  0.121 -0.004  0.005  717
i   1.55 -0.090 -0.094  0.120 -0.003  0.004  776
i   1.56 -0.092 -0.095  0.107 -0.004  0.005  512
i   1.57 -0.092 -0.094  0.122 -0.004  0.005  638
i   1.58 -0.082 -0.105  0.101 -0.004  0.004  577
i   1.59 -0.075 -0.102  0.124 -0.004  0.005  596
i   1.60 -0.068 -0.136  0.173 -0.006  0.007  594
i   1.61 -0.070 -0.126  0.150 -0.005  0.006  567
i   1.62 -0.065 -0.122  0.159 -0.005  0.007  532
i   1.63 -0.069 -0.107  0.190 -0.004  0.008  586
i   1.64 -0.066 -0.119  0.148 -0.005  0.006  543
i   1.65 -0.070 -0.123  0.168 -0.005  0.007  636
i   1.66 -0.047 -0.134  0.155 -0.005  0.006  600
i   1.67 -0.058 -0.131  0.135 -0.005  0.006  595
i   1.68 -0.049 -0.116  0.155 -0.005  0.006  578
i   1.69 -0.048 -0.125  0.153 -0.005  0.007  520
i   1.70 -0.057 -0.106  0.154 -0.005  0.007  512
i   1.71 -0.049 -0.135  0.133 -0.006  0.006  536
i   1.72 -0.044 -0.115  0.166 -0.005  0.007  573
i   1.73 -0.050 -0.116  0.144 -0.005  0.006  576
i   1.74 -0.040 -0.123  0.142 -0.005  0.005  709
i   1.75 -0.044 -0.121  0.151 -0.005  0.006  640
i   1.76 -0.034 -0.116  0.138 -0.005  0.006  557
i   1.77 -0.032 -0.111  0.161 -0.004  0.006  651
i   1.78 -0.044 -0.116  0.137 -0.005  0.005  646
i   1.79 -0.028 -0.121  0.136 -0.005  0.005  615
i   1.80 -0.028 -0.122  0.151 -0.005  0.006  565
i   1.81 -0.038 -0.107  0.130 -0.005  0.006  472
i   1.82 -0.036 -0.105  0.133 -0.005  0.006  532
i   1.83 -0.030 -0.114  0.121 -0.005  0.005  558
i   1.84 -0.031 -0.105  0.125 -0.004  0.005  636
i   1.85 -0.036 -0.111  0.141 -0.005  0.006  555
i   1.86 -0.028 -0.108  0.139 -0.005  0.006  541
i   1.87 -0.032 -0.109  0.133 -0.005  0.006  558
i   1.88 -0.020 -0.108  0.144 -0.005  0.006  569
i   1.89 -0.040 -0.096  0.136 -0.004  0.006  500
i   1.90 -0.016 -0.112  0.145 -0.005  0.007  448
i   1.91 -0.029 -0.092  0.147 -0.004  0.007  450
i   1.92 -0.042 -0.101  0.136 -0.004  0.006  512
i   1.93 -0.036 -0.109  0.120 -0.005  0.005  532
i   1.94 -0.040 -0.111  0.139 -0.005  0.006  549
i   1.95 -0.049 -0.113  0.134 -0.005  0.006  466
i   1.96 -0.057 -0.090  0.112 -0.004  0.005  483
i   1.97 -0.060 -0.087  0.125 -0.004  0.006  440
i   1.98 -0.048 -0.074  0.123 -0.004  0.006  406
i   1.99 -0.053 -0.098  0.132 -0.005  0.007  389
i   2.00 -0.053 -0.092  0.162 -0.005  0.009  348
i   2.01 -0.048 -0.099  0.142 -0.005  0.007  361
i   2.02 -0.043 -0.102  0.121 -0.005  0.006  396
i   2.03 -0.054 -0.109  0.140 -0.006  0.007  359
i   2.04 -0.053 -0.093  0.122 -0.005  0.006  390
i   2.05 -0.036 -0.108  0.129 -0.006  0.007  363
i   2.06 -0.027 -0.114  0.129 -0.006  0.007  373
i   2.07 -0.038 -0.094  0.106 -0.005  0.005  421
i   2.08 -0.043 -0.103  0.117 -0.005  0.006  402
i   2.09 -0.035 -0.104  0.135 -0.005  0.007  360
i   2.10 -0.038 -0.087  0.114 -0.005  0.006  312
i   2.11 -0.048 -0.084  0.122 -0.004  0.006  391
i   2.12 -0.045 -0.085  0.093 -0.005  0.005  342
i   2.13 -0.046 -0.091  0.137 -0.005  0.008  318
i   2.14 -0.029 -0.098  0.130 -0.006  0.007  302
i   2.15 -0.040 -0.097  0.094 -0.006  0.006  288
i   2.16 -0.031 -0.106  0.106 -0.006  0.006  333
i   2.17 -0.052 -0.088  0.109 -0.005  0.006  342
i   2.18 -0.048 -0.097  0.109 -0.005  0.006  317
i   2.19 -0.037 -0.113  0.098 -0.007  0.006  260
i   2.20 -0.064 -0.091  0.116 -0.006  0.008  223
i   2.21 -0.055 -0.084  0.107 -0.005  0.006  280
i   2.22 -0.049 -0.087  0.093 -0.005  0.006  256
i   2.23 -0.061 -0.085  0.144 -0.006  0.009  231
i   2.24 -0.055 -0.082  0.087 -0.005  0.006  226
i   2.25 -0.040 -0.090  0.114 -0.006  0.007  236
i   2.26 -0.057 -0.084  0.127 -0.005  0.008  244
i   2.27 -0.064 -0.073  0.110 -0.005  0.007  224
i   2.28 -0.047 -0.098  0.099 -0.006  0.007  226
i   2.29 -0.060 -0.086  0.105 -0.006  0.007  220
i   2.30 -0.072 -0.073  0.120 -0.005  0.008  203
i   2.31 -0.079 -0.074  0.103 -0.006  0.008  168
i   2.32 -0.073 -0.067  0.096 -0.005  0.007  174
i   2.33 -0.056 -0.084  0.142 -0.007  0.011  164
i   2.34 -0.045 -0.077  0.115 -0.006  0.009  176
i   2.35 -0.061 -0.088  0.116 -0.007  0.009  156
i   2.36 -0.054 -0.081  0.103 -0.007  0.009  142
i   2.37 -0.051 -0.076  0.098 -0.006  0.008  159
i   2.38 -0.049 -0.074  0.140 -0.006  0.012  144
i   2.39 -0.041 -0.104  0.089 -0.008  0.007  175
i   2.40 -0.059 -0.086  0.080 -0.007  0.006  155
i   2.41 -0.029 -0.093  0.131 -0.008  0.011  152
i   2.42 -0.066 -0.060  0.114 -0.005  0.009  162
i   2.43 -0.040 -0.099  0.114 -0.008  0.009  157
i   2.44 -0.044 -0.094  0.126 -0.008  0.011  143
i   2.45 -0.045 -0.073  0.108 -0.006  0.010  128
i   2.46 -0.039 -0.102  0.121 -0.008  0.010  149
i   2.47 -0.056 -0.080  0.083 -0.008  0.008  109
i   2.48 -0.043 -0.094  0.103 -0.008  0.009  134
i   2.49 -0.036 -0.102  0.093 -0.009  0.008  129
i   2.50 -0.059 -0.083  0.139 -0.008  0.013  120
i   2.51 -0.049 -0.082  0.129 -0.007  0.011  132
i   2.52 -0.051 -0.074  0.128 -0.007  0.012  119
i   2.53 -0.035 -0.083  0.062 -0.008  0.006   99
i   2.54 -0.037 -0.063  0.118 -0.006  0.011  110
i   2.55 -0.037 -0.090  0.109 -0.010  0.012   84
i   2.56 -0.030 -0.099  0.100 -0.009  0.009  112
i   2.57 -0.035 -0.089  0.160 -0.009  0.016   99
i   2.58 -0.022 -0.101  0.103 -0.010  0.010  107
i   2.59 -0.036 -0.075  0.106 -0.009  0.012   75
i   2.60 -0.053 -0.068  0.116 -0.008  0.013   77
i   2.61 -0.025 -0.085  0.112 -0.010  0.014   68
i   2.62 -0.014 -0.080  0.157 -0.008  0.017   90
i   2.63  0.001 -0.103  0.142 -0.012  0.016   78
i   2.64 -0.012 -0.066  0.113 -0.007  0.012   91
i   2.65  0.017 -0.133  0.148 -0.016  0.018   71
i   2.66  0.005 -0.091  0.164 -0.010  0.018   86
i   2.67 -0.010 -0.072  0.102 -0.008  0.011   83
i   2.68 -0.002 -0.093  0.124 -0.011  0.015   66
i   2.69 -0.003 -0.062  0.136 -0.007  0.016   71
i   2.70 -0.018 -0.090  0.128 -0.011  0.016   67
i   2.71  0.005 -0.054  0.152 -0.007  0.018   68
i   2.72  0.017 -0.086  0.127 -0.010  0.015   70
i   2.73  0.044 -0.100  0.176 -0.012  0.021   72
i   2.74  0.007 -0.085  0.141 -0.010  0.017   69
i   2.75  0.020 -0.118  0.168 -0.014  0.019   75
i   2.76 -0.007 -0.078  0.111 -0.009  0.013   79
i   2.77  0.027 -0.104  0.124 -0.013  0.016   63
i   2.78  0.027 -0.102  0.104 -0.015  0.015   45
i   2.79  0.014 -0.086  0.122 -0.011  0.015   66
i   2.80  0.023 -0.089  0.154 -0.012  0.020   57
i   2.81  0.045 -0.092  0.086 -0.011  0.010   72
i   2.82  0.014 -0.088  0.098 -0.011  0.012   63
i   2.83  0.037 -0.109  0.147 -0.014  0.019   60
i   2.84  0.040 -0.082  0.153 -0.010  0.018   70
i   2.85  0.016 -0.067  0.102 -0.008  0.012   73
i   2.86  0.030 -0.084  0.138 -0.010  0.016   76
i   2.87  0.026 -0.090  0.105 -0.011  0.012   71
i   2.88  0.043 -0.118  0.090 -0.013  0.010   88
i   2.89  0.019 -0.060  0.071 -0.006  0.008   88
i   2.90  0.017 -0.075  0.080 -0.008  0.008   95
i   2.91  0.022 -0.073  0.113 -0.008  0.013   80
i   2.92  0.001 -0.066  0.131 -0.007  0.014   86
i   2.93  0.024 -0.107  0.107 -0.010  0.010  106
i   2.94  0.034 -0.074  0.112 -0.007  0.010  117
i   2.95  0.025 -0.089  0.091 -0.009  0.009  107
i   2.96 -0.003 -0.049  0.128 -0.005  0.012  106
i   2.97  0.025 -0.084  0.075 -0.008  0.007  113
i   2.98  0.022 -0.089  0.092 -0.009  0.009   99
i   2.99  0.013 -0.079  0.107 -0.008  0.010  106
i   3.00  0.025 -0.063  0.122 -0.006  0.011  115
i   3.01  0.015 -0.079  0.058 -0.008  0.006  103
i   3.02  0.036 -0.066  0.139 -0.007  0.014   98
i   3.03  0.019 -0.085  0.132 -0.008  0.012  119
i   3.04  0.035 -0.076  0.081 -0.007  0.007  119
i   3.05  0.026 -0.090  0.091 -0.008  0.008  118
i   3.06  0.014 -0.062  0.083 -0.006  0.008  121
i   3.07  0.039 -0.090  0.063 -0.009  0.006  112
i   3.08  0.011 -0.105  0.107 -0.010  0.011  101
i   3.09  0.030 -0.067  0.127 -0.006  0.012  114
i   3.10  0.041 -0.077  0.077 -0.007  0.007  123
i   3.11  0.042 -0.054  0.089 -0.005  0.009  106
i   3.12  0.032 -0.086  0.109 -0.009  0.011   96
i   3.13  0.017 -0.057  0.099 -0.005  0.009  129
i   3.14  0.038 -0.082  0.070 -0.007  0.006  143
i   3.15  0.033 -0.093  0.079 -0.009  0.008  109
i   3.16  0.028 -0.088  0.074 -0.009  0.008   95
i   3.17  0.026 -0.072  0.073 -0.007  0.007  120
i   3.18  0.011 -0.066  0.090 -0.007  0.009  100
i   3.19  0.045 -0.090  0.092 -0.008  0.008  117
i   3.20  0.041 -0.069  0.087 -0.006  0.008  127
i   3.21  0.033 -0.066  0.112 -0.006  0.010  119
i   3.22  0.042 -0.087  0.140 -0.008  0.013  113
i   3.23  0.024 -0.071  0.091 -0.007  0.009   95
i   3.24  0.026 -0.064  0.082 -0.006  0.008  103
i   3.25  0.054 -0.075  0.064 -0.007  0.006  101
i   3.26  0.042 -0.074  0.083 -0.008  0.009   82
i   3.27  0.027 -0.064  0.089 -0.007  0.010   86
i   3.28  0.032 -0.050  0.078 -0.005  0.008  100
i   3.29  0.039 -0.082  0.103 -0.009  0.011   85
i   3.30  0.030 -0.079  0.099 -0.008  0.011   88
i   3.31  0.014 -0.042  0.088 -0.005  0.010   83
i   3.32  0.027 -0.076  0.107 -0.008  0.011   92
i   3.33  0.007 -0.061  0.064 -0.007  0.007   75
i   3.34  0.034 -0.063  0.066 -0.007  0.007   87
i   3.35  0.015 -0.079  0.072 -0.009  0.008   80
i   3.36  0.023 -0.069  0.091 -0.008  0.011   67
i   3.37 -0.003 -0.051  0.066 -0.006  0.008   74
i   3.38  0.044 -0.080  0.061 -0.009  0.007   73
i   3.39  0.032 -0.063  0.061 -0.009  0.008   54
i   3.40  0.027 -0.042  0.044 -0.006  0.006   47
i   3.41  0.011 -0.053  0.047 -0.008  0.007   41
i   3.42  0.046 -0.060  0.071 -0.008  0.010   52
i   3.43  0.035 -0.088  0.078 -0.012  0.011   50
i   3.44  0.053 -0.071  0.103 -0.011  0.015   44
i   3.45  0.045 -0.059  0.096 -0.010  0.016   36
i   3.46  0.085 -0.050  0.076 -0.008  0.012   42
i   3.47  0.049 -0.097  0.071 -0.014  0.011   45
i   3.48  0.024 -0.050  0.037 -0.007  0.005   48
i   3.49  0.058 -0.047  0.056 -0.007  0.009   40
i   3.50  0.056 -0.063  0.059 -0.011  0.010   32
i   3.51  0.073 -0.061  0.085 -0.010  0.013   41
i   3.52  0.093 -0.074  0.096 -0.011  0.014   46
i   3.53  0.039 -0.046  0.094 -0.006  0.013   50
i   3.54  0.087 -0.065  0.044 -0.011  0.007   35
i   3.55  0.055 -0.071  0.149 -0.011  0.023   41
i   3.56  0.052 -0.062  0.109 -0.009  0.016   44
i   3.57  0.095 -0.093  0.051 -0.013  0.007   51
i   3.58  0.090 -0.086  0.080 -0.011  0.011   57
i   3.59  0.061 -0.030  0.048 -0.005  0.007   42
i   3.60  0.083 -0.078  0.085 -0.012  0.012   46
i   3.61  0.085 -0.068  0.062 -0.009  0.008   56
i   3.62  0.079 -0.072  0.104 -0.009  0.012   70
i   3.63  0.102 -0.062  0.064 -0.008  0.009   56
i   3.64  0.086 -0.070  0.049 -0.010  0.007   53
i   3.65  0.081 -0.063  0.077 -0.009  0.011   51
i   3.66  0.105 -0.073  0.055 -0.009  0.007   63
i   3.67  0.077 -0.064  0.121 -0.008  0.015   64
i   3.68  0.091 -0.063  0.073 -0.009  0.010   55
i   3.69  0.110 -0.085  0.114 -0.012  0.016   52
i   3.70  0.080 -0.057  0.042 -0.008  0.006   48
i   3.71  0.065 -0.057  0.055 -0.008  0.007   55
i   3.72  0.077 -0.081  0.093 -0.011  0.013   55
i   3.73  0.078 -0.068  0.066 -0.010  0.009   51
i   3.74  0.095 -0.068  0.096 -0.009  0.013   51
i   3.75  0.083 -0.087  0.085 -0.011  0.011   58
i   3.76  0.107 -0.069  0.039 -0.010  0.006   49
i   3.77  0.070 -0.096  0.047 -0.014  0.007   46
i   3.78  0.078 -0.044  0.101 -0.006  0.013   62
i   3.79  0.056 -0.038  0.092 -0.005  0.013   48
i   3.80  0.093 -0.063  0.148 -0.010  0.024   37
i   3.81  0.096 -0.063  0.058 -0.009  0.008   54
i   3.82  0.104 -0.058  0.120 -0.008  0.016   59
i   3.83  0.082 -0.107  0.058 -0.019  0.010   32
i   3.84  0.099 -0.052  0.059 -0.008  0.009   41
i   3.85  0.051 -0.054  0.130 -0.008  0.019   48
i   3.86  0.072 -0.056  0.056 -0.011  0.011   27
i   3.87  0.066 -0.074  0.077 -0.013  0.013   34
i   3.88  0.088 -0.095  0.099 -0.013  0.014   53
i   3.89  0.080 -0.074  0.049 -0.012  0.008   39
i   3.90  0.045 -0.047  0.136 -0.008  0.023   36
i   3.91  0.095 -0.092  0.088 -0.019  0.018   23
i   3.92  0.060 -0.045  0.114 -0.008  0.021   29
i   3.93  0.089 -0.068  0.077 -0.010  0.011   47
i   3.94  0.099 -0.067  0.105 -0.012  0.019   30
i   3.95  0.111 -0.119  0.086 -0.020  0.014   36
i   3.96  0.098 -0.038  0.052 -0.006  0.009   34
i   3.97  0.098 -0.067  0.043 -0.015  0.010   19
i   3.98  0.076 -0.053  0.037 -0.011  0.008   21
i   3.99  0.072 -0.098  0.071 -0.017  0.012   33
i   4.00  0.105 -0.101  0.050 -0.021  0.010   23
i   4.01  0.086 -0.074  0.129 -0.015  0.026   24
i   4.02  0.102 -0.104  0.161 -0.020  0.030   28
i   4.03  0.094 -0.067  0.115 -0.012  0.021   29
i   4.04  0.069 -0.062  0.082 -0.011  0.014   33
i   4.05  0.060 -0.072  0.133 -0.013  0.024   30
i   4.06  0.035 -0.060  0.154 -0.011  0.028   30
i   4.07  0.111 -0.118  0.122 -0.020  0.021   34
i   4.08  0.058 -0.024  0.057 -0.006  0.014   17
i   4.09  0.074 -0.057  0.092 -0.011  0.018   25
i   4.10  0.062 -0.048  0.043 -0.010  0.009   24
i   4.11  0.067 -0.075  0.111 -0.016  0.024   21
i   4.12  0.063 -0.076  0.140 -0.015  0.029   24
i   4.13  0.102 -0.045  0.118 -0.009  0.024   25
i   4.14  0.099 -0.125  0.100 -0.027  0.021   22
i   4.15  0.069 -0.072  0.086 -0.016  0.020   19
i   4.16  0.074 -0.076  0.112 -0.016  0.023   23
i   4.17  0.083 -0.178  0.041 -0.054  0.012   11
i   4.18  0.045 -0.018  0.076 -0.005  0.020   14
i   4.19  0.098 -0.079  0.046 -0.018  0.010   20
i   4.21  0.115 -0.149  0.025 -0.040  0.007   14
i   4.22  0.114 -0.051  0.051 -0.012  0.012   18
i   4.23  0.060 -0.058  0.097 -0.013  0.022   19
i   4.24  0.104 -0.176  0.088 -0.036  0.018   24
i   4.25  0.071 -0.069  0.040 -0.017  0.010   16
i   4.26  0.063 -0.075  0.099 -0.021  0.028   13
i   4.27  0.071 -0.072  0.078 -0.016  0.017   21
i   4.29  0.040 -0.025  0.096 -0.006  0.023   18
i   4.30  0.109 -0.059  0.098 -0.017  0.028   12
i   4.31  0.054 -0.089  0.127 -0.022  0.032   16
i   4.33  0.098 -0.054  0.068 -0.012  0.015   22
i   4.34  0.072 -0.066  0.044 -0.016  0.010   18
i   4.36  0.065 -0.052  0.163 -0.014  0.045   13
i   4.39  0.047 -0.123  0.038 -0.037  0.011   11
i   4.40  0.054 -0.094  0.087 -0.028  0.026   11
i   4.42  0.052 -0.085  0.076 -0.020  0.018   18
i   4.44  0.050 -0.144  0.023 -0.040  0.006   13
i   4.45  0.017 -0.093  0.099 -0.027  0.029   12
i   4.46  0.030 -0.040  0.059 -0.012  0.018   11
i   4.49  0.103 -0.055  0.091 -0.018  0.029   10
i   4.50  0.038 -0.058  0.038 -0.018  0.011   11
i   4.52  0.050 -0.068  0.092 -0.020  0.027   12
i   4.56  0.038 -0.051  0.067 -0.014  0.018   14
i   4.61  0.064 -0.039  0.216 -0.012  0.068   10
i   4.64  0.184 -0.152  0.106 -0.042  0.029   13
i   4.66  0.121 -0.074  0.057 -0.020  0.016   13
i   4.72  0.091 -0.077  0.064 -0.022  0.019   12
i   4.79  0.164 -0.123  0.077 -0.037  0.023   11
i   4.88  0.101 -0.102  0.102 -0.029  0.029   12
z   1.50 -0.202 -0.110  0.118 -0.006  0.006  353
z   1.51 -0.200 -0.107  0.124 -0.004  0.005  644
z   1.52 -0.190 -0.109  0.121 -0.005  0.005  574
z   1.53 -0.184 -0.099  0.114 -0.004  0.005  511
z   1.54 -0.190 -0.114  0.133 -0.004  0.005  717
z   1.55 -0.180 -0.108  0.130 -0.004  0.005  776
z   1.56 -0.192 -0.092  0.115 -0.004  0.005  512
z   1.57 -0.182 -0.102  0.143 -0.004  0.006  638
z   1.58 -0.170 -0.111  0.110 -0.005  0.005  577
z   1.59 -0.167 -0.112  0.153 -0.005  0.006  596
z   1.60 -0.153 -0.147  0.180 -0.006  0.007  594
z   1.61 -0.157 -0.132  0.167 -0.006  0.007  567
z   1.62 -0.155 -0.118  0.159 -0.005  0.007  532
z   1.63 -0.151 -0.110  0.204 -0.005  0.008  586
z   1.64 -0.150 -0.127  0.166 -0.005  0.007  543
z   1.65 -0.147 -0.134  0.183 -0.005  0.007  636
z   1.66 -0.129 -0.139  0.166 -0.006  0.007  600
z   1.67 -0.139 -0.136  0.164 -0.006  0.007  595
z   1.68 -0.129 -0.126  0.175 -0.005  0.007  578
z   1.69 -0.121 -0.139  0.148 -0.006  0.006  520
z   1.70 -0.139 -0.117  0.178 -0.005  0.008  512
z   1.71 -0.129 -0.135  0.152 -0.006  0.007  536
z   1.72 -0.117 -0.117  0.176 -0.005  0.007  573
z   1.73 -0.128 -0.125  0.152 -0.005  0.006  576
z   1.74 -0.117 -0.123  0.154 -0.005  0.006  709
z   1.75 -0.122 -0.122  0.152 -0.005  0.006  640
z   1.76 -0.111 -0.118  0.145 -0.005  0.006  557
z   1.77 -0.105 -0.124  0.169 -0.005  0.007  651
z   1.78 -0.125 -0.121  0.148 -0.005  0.006  646
z   1.79 -0.106 -0.125  0.144 -0.005  0.006  615
z   1.80 -0.101 -0.130  0.156 -0.005  0.007  565
z   1.81 -0.113 -0.108  0.131 -0.005  0.006  472
z   1.82 -0.111 -0.107  0.150 -0.005  0.006  532
z   1.83 -0.100 -0.122  0.123 -0.005  0.005  558
z   1.84 -0.104 -0.111  0.136 -0.004  0.005  636
z   1.85 -0.100 -0.118  0.141 -0.005  0.006  555
z   1.86 -0.100 -0.111  0.155 -0.005  0.007  541
z   1.87 -0.102 -0.105  0.147 -0.004  0.006  558
z   1.88 -0.082 -0.122  0.143 -0.005  0.006  569
z   1.89 -0.097 -0.109  0.155 -0.005  0.007  500
z   1.90 -0.074 -0.122  0.156 -0.006  0.007  448
z   1.91 -0.077 -0.104  0.165 -0.005  0.008  450
z   1.92 -0.091 -0.103  0.150 -0.005  0.007  512
z   1.93 -0.077 -0.111  0.124 -0.005  0.005  532
z   1.94 -0.075 -0.112  0.154 -0.005  0.007  549
z   1.95 -0.080 -0.120  0.143 -0.006  0.007  466
z   1.96 -0.085 -0.108  0.118 -0.005  0.005  483
z   1.97 -0.077 -0.092  0.124 -0.004  0.006  440
z   1.98 -0.059 -0.098  0.125 -0.005  0.006  406
z   1.99 -0.064 -0.111  0.134 -0.006  0.007  389
z   2.00 -0.072 -0.096  0.162 -0.005  0.009  348
z   2.01 -0.051 -0.107  0.139 -0.006  0.007  361
z   2.02 -0.045 -0.117  0.121 -0.006  0.006  396
z   2.03 -0.061 -0.105  0.153 -0.006  0.008  359
z   2.04 -0.048 -0.115  0.112 -0.006  0.006  390
z   2.05 -0.038 -0.119  0.141 -0.006  0.007  363
z   2.06 -0.039 -0.098  0.154 -0.005  0.008  373
z   2.07 -0.042 -0.095  0.127 -0.005  0.006  421
z   2.08 -0.044 -0.104  0.119 -0.005  0.006  402
z   2.09 -0.033 -0.117  0.135 -0.006  0.007  360
z   2.10 -0.037 -0.092  0.125 -0.005  0.007  312
z   2.11 -0.043 -0.103  0.140 -0.005  0.007  391
z   2.12 -0.044 -0.080  0.107 -0.004  0.006  342
z   2.13 -0.042 -0.110  0.144 -0.006  0.008  318
z   2.14 -0.023 -0.110  0.152 -0.006  0.009  302
z   2.15 -0.028 -0.115  0.106 -0.007  0.006  288
z   2.16 -0.031 -0.106  0.129 -0.006  0.007  333
z   2.17 -0.041 -0.092  0.119 -0.005  0.006  342
z   2.18 -0.043 -0.090  0.122 -0.005  0.007  317
z   2.19 -0.034 -0.119  0.110 -0.007  0.007  260
z   2.20 -0.057 -0.095  0.127 -0.006  0.008  223
z   2.21 -0.048 -0.090  0.125 -0.005  0.007  280
z   2.22 -0.048 -0.101  0.110 -0.006  0.007  256
z   2.23 -0.053 -0.109  0.153 -0.007  0.010  231
z   2.24 -0.042 -0.104  0.107 -0.007  0.007  226
z   2.25 -0.033 -0.095  0.122 -0.006  0.008  236
z   2.26 -0.056 -0.085  0.140 -0.005  0.009  244
z   2.27 -0.056 -0.091  0.144 -0.006  0.010  224
z   2.28 -0.036 -0.114  0.097 -0.008  0.006  226
z   2.29 -0.051 -0.099  0.116 -0.007  0.008  220
z   2.30 -0.075 -0.077  0.161 -0.005  0.011  203
z   2.31 -0.064 -0.095  0.122 -0.007  0.009  168
z   2.32 -0.063 -0.070  0.132 -0.005  0.010  174
z   2.33 -0.047 -0.095  0.148 -0.007  0.012  164
z   2.34 -0.040 -0.118  0.138 -0.009  0.010  176
z   2.35 -0.051 -0.094  0.112 -0.008  0.009  156
z   2.36 -0.035 -0.114  0.098 -0.010  0.008  142
z   2.37 -0.030 -0.104  0.100 -0.008  0.008  159
z   2.38 -0.041 -0.081  0.199 -0.007  0.017  144
z   2.39 -0.029 -0.120  0.107 -0.009  0.008  175
z   2.40 -0.056 -0.068  0.114 -0.005  0.009  155
z   2.41 -0.027 -0.090  0.171 -0.007  0.014  152
z   2.42 -0.058 -0.067  0.151 -0.005  0.012  162
z   2.43 -0.026 -0.105  0.135 -0.008  0.011  157
z   2.44 -0.033 -0.093  0.159 -0.008  0.013  143
z   2.45 -0.035 -0.075  0.134 -0.007  0.012  128
z   2.46 -0.029 -0.112  0.149 -0.009  0.012  149
z   2.47 -0.044 -0.094  0.108 -0.009  0.010  109
z   2.48 -0.029 -0.113  0.155 -0.010  0.013  134
z   2.49 -0.024 -0.128  0.093 -0.011  0.008  129
z   2.50 -0.049 -0.082  0.156 -0.008  0.014  120
z   2.51 -0.034 -0.096  0.125 -0.008  0.011  132
z   2.52 -0.044 -0.082  0.140 -0.007  0.013  119
z   2.53 -0.023 -0.101  0.076 -0.010  0.008   99
z   2.54 -0.031 -0.094  0.165 -0.009  0.016  110
z   2.55 -0.025 -0.108  0.127 -0.012  0.014   84
z   2.56 -0.032 -0.090  0.146 -0.009  0.014  112
z   2.57 -0.031 -0.103  0.193 -0.010  0.019   99
z   2.58 -0.038 -0.082  0.152 -0.008  0.015  107
z   2.59 -0.020 -0.132  0.134 -0.015  0.016   75
z   2.60 -0.038 -0.091  0.163 -0.010  0.019   77
z   2.61  0.006 -0.150  0.122 -0.018  0.015   68
z   2.62 -0.021 -0.118  0.179 -0.012  0.019   90
z   2.63 -0.010 -0.099  0.150 -0.011  0.017   78
z   2.64 -0.025 -0.084  0.185 -0.009  0.019   91
z   2.65  0.009 -0.132  0.194 -0.016  0.023   71
z   2.66 -0.017 -0.106  0.204 -0.011  0.022   86
z   2.67 -0.005 -0.117  0.111 -0.013  0.012   83
z   2.68 -0.020 -0.112  0.177 -0.014  0.022   66
z   2.69 -0.017 -0.102  0.153 -0.012  0.018   71
z   2.70 -0.015 -0.126  0.116 -0.015  0.014   67
z   2.71 -0.007 -0.097  0.190 -0.012  0.023   68
z   2.72 -0.004 -0.114  0.152 -0.014  0.018   70
z   2.73  0.024 -0.150  0.164 -0.018  0.019   72
z   2.74 -0.008 -0.137  0.142 -0.016  0.017   69
z   2.75 -0.001 -0.121  0.198 -0.014  0.023   75
z   2.76 -0.024 -0.083  0.093 -0.009  0.010   79
z   2.77  0.005 -0.150  0.094 -0.019  0.012   63
z   2.78 -0.024 -0.080  0.167 -0.012  0.025   45
z   2.79 -0.005 -0.107  0.119 -0.013  0.015   66
z   2.80  0.001 -0.123  0.137 -0.016  0.018   57
z   2.81  0.009 -0.104  0.124 -0.012  0.015   72
z   2.82 -0.027 -0.107  0.135 -0.014  0.017   63
z   2.83 -0.013 -0.128  0.206 -0.017  0.027   60
z   2.84 -0.022 -0.064  0.183 -0.008  0.022   70
z   2.85 -0.009 -0.121  0.097 -0.014  0.011   73
z   2.86  0.001 -0.089  0.145 -0.010  0.017   76
z   2.87 -0.019 -0.091  0.159 -0.011  0.019   71
z   2.88 -0.002 -0.132  0.107 -0.014  0.011   88
z   2.89 -0.033 -0.071  0.088 -0.008  0.009   88
z   2.90 -0.022 -0.105  0.060 -0.011  0.006   95
z   2.91 -0.018 -0.091  0.111 -0.010  0.012   80
z   2.92 -0.034 -0.097  0.134 -0.010  0.014   86
z   2.93 -0.036 -0.090  0.130 -0.009  0.013  106
z   2.94 -0.016 -0.098  0.118 -0.009  0.011  117
z   2.95 -0.020 -0.118  0.103 -0.011  0.010  107
z   2.96 -0.049 -0.083  0.117 -0.008  0.011  106
z   2.97 -0.029 -0.081  0.088 -0.008  0.008  113
z   2.98 -0.033 -0.090  0.125 -0.009  0.013   99
z   2.99 -0.045 -0.087  0.136 -0.008  0.013  106
z   3.00 -0.030 -0.078  0.130 -0.007  0.012  115
z   3.01 -0.041 -0.094  0.084 -0.009  0.008  103
z   3.02 -0.025 -0.088  0.181 -0.009  0.018   98
z   3.03 -0.025 -0.120  0.138 -0.011  0.013  119
z   3.04 -0.017 -0.094  0.057 -0.009  0.005  119
z   3.05 -0.031 -0.100  0.099 -0.009  0.009  118
z   3.06 -0.039 -0.084  0.115 -0.008  0.010  121
z   3.07 -0.019 -0.092  0.086 -0.009  0.008  112
z   3.08 -0.053 -0.128  0.134 -0.013  0.013  101
z   3.09 -0.027 -0.094  0.144 -0.009  0.013  114
z   3.10 -0.021 -0.079  0.126 -0.007  0.011  123
z   3.11 -0.012 -0.100  0.108 -0.010  0.010  106
z   3.12 -0.022 -0.098  0.120 -0.010  0.012   96
z   3.13 -0.047 -0.083  0.101 -0.007  0.009  129
z   3.14 -0.028 -0.085  0.103 -0.007  0.009  143
z   3.15 -0.042 -0.093  0.111 -0.009  0.011  109
z   3.16 -0.040 -0.094  0.072 -0.010  0.007   95
z   3.17 -0.045 -0.086  0.097 -0.008  0.009  120
z   3.18 -0.049 -0.079  0.109 -0.008  0.011  100
z   3.19 -0.016 -0.102  0.121 -0.009  0.011  117
z   3.20 -0.026 -0.066  0.113 -0.006  0.010  127
z   3.21 -0.033 -0.092  0.133 -0.008  0.012  119
z   3.22 -0.027 -0.098  0.151 -0.009  0.014  113
z   3.23 -0.032 -0.083  0.083 -0.009  0.009   95
z   3.24 -0.049 -0.067  0.103 -0.007  0.010  103
z   3.25 -0.014 -0.080  0.116 -0.008  0.012  101
z   3.26 -0.016 -0.095  0.100 -0.011  0.011   82
z   3.27 -0.035 -0.062  0.079 -0.007  0.008   86
z   3.28 -0.019 -0.067  0.081 -0.007  0.008  100
z   3.29 -0.036 -0.085  0.146 -0.009  0.016   85
z   3.30 -0.032 -0.080  0.097 -0.009  0.010   88
z   3.31 -0.039 -0.054  0.071 -0.006  0.008   83
z   3.32 -0.028 -0.090  0.108 -0.009  0.011   92
z   3.33 -0.032 -0.082  0.069 -0.009  0.008   75
z   3.34 -0.013 -0.074  0.102 -0.008  0.011   87
z   3.35 -0.030 -0.073  0.119 -0.008  0.013   80
z   3.36 -0.007 -0.109  0.071 -0.013  0.009   67
z   3.37 -0.038 -0.074  0.070 -0.009  0.008   74
z   3.38  0.011 -0.112  0.093 -0.013  0.011   73
z   3.39 -0.005 -0.086  0.070 -0.012  0.010   54
z   3.40 -0.021 -0.068  0.061 -0.010  0.009   47
z   3.41 -0.034 -0.058  0.123 -0.009  0.019   41
z   3.42  0.020 -0.088  0.122 -0.012  0.017   52
z   3.43 -0.022 -0.083  0.128 -0.012  0.018   50
z   3.44  0.009 -0.094  0.100 -0.014  0.015   44
z   3.45  0.043 -0.093  0.077 -0.016  0.013   36
z   3.46  0.032 -0.079  0.109 -0.012  0.017   42
z   3.47 -0.003 -0.089  0.091 -0.013  0.014   45
z   3.48 -0.033 -0.073  0.074 -0.011  0.011   48
z   3.49  0.007 -0.059  0.039 -0.009  0.006   40
z   3.50 -0.015 -0.045  0.151 -0.008  0.027   32
z   3.51  0.025 -0.082  0.125 -0.013  0.020   41
z   3.52  0.031 -0.083  0.118 -0.012  0.017   46
z   3.53 -0.012 -0.057  0.090 -0.008  0.013   50
z   3.54  0.004 -0.077  0.106 -0.013  0.018   35
z   3.55  0.004 -0.072  0.134 -0.011  0.021   41
z   3.56  0.007 -0.082  0.094 -0.012  0.014   44
z   3.57  0.027 -0.077  0.048 -0.011  0.007   51
z   3.58  0.014 -0.060  0.116 -0.008  0.015   57
z   3.59  0.008 -0.062  0.066 -0.010  0.010   42
z   3.60  0.006 -0.071  0.127 -0.011  0.019   46
z   3.61  0.016 -0.114  0.050 -0.015  0.007   56
z   3.62  0.029 -0.080  0.091 -0.010  0.011   70
z   3.63  0.056 -0.104  0.098 -0.014  0.013   56
z   3.64  0.001 -0.070  0.084 -0.010  0.012   53
z   3.65  0.023 -0.085  0.096 -0.012  0.013   51
z   3.66  0.040 -0.071  0.112 -0.009  0.014   63
z   3.67  0.021 -0.077  0.105 -0.010  0.013   64
z   3.68  0.031 -0.092  0.137 -0.012  0.019   55
z   3.69  0.067 -0.104  0.052 -0.014  0.007   52
z   3.70  0.016 -0.069  0.133 -0.010  0.019   48
z   3.71  0.031 -0.092  0.069 -0.012  0.009   55
z   3.72  0.018 -0.110  0.086 -0.015  0.012   55
z   3.73  0.020 -0.063  0.048 -0.009  0.007   51
z   3.74  0.033 -0.088  0.083 -0.012  0.012   51
z   3.75  0.023 -0.084  0.093 -0.011  0.012   58
z   3.76  0.050 -0.088  0.101 -0.013  0.014   49
z   3.77 -0.013 -0.050  0.097 -0.007  0.014   46
z   3.78  0.025 -0.072  0.100 -0.009  0.013   62
z   3.79 -0.006 -0.058  0.087 -0.008  0.013   48
z   3.80  0.060 -0.104  0.110 -0.017  0.018   37
z   3.81  0.037 -0.065  0.076 -0.009  0.010   54
z   3.82  0.060 -0.069  0.113 -0.009  0.015   59
z   3.83 -0.005 -0.062  0.134 -0.011  0.024   32
z   3.84  0.026 -0.068  0.098 -0.011  0.015   41
z   3.85 -0.008 -0.091  0.118 -0.013  0.017   48
z   3.86  0.021 -0.085  0.033 -0.016  0.006   27
z   3.87 -0.019 -0.041  0.121 -0.007  0.021   34
z   3.88  0.040 -0.103  0.087 -0.014  0.012   53
z   3.89  0.035 -0.081  0.078 -0.013  0.012   39
z   3.90  0.001 -0.049  0.107 -0.008  0.018   36
z   3.91  0.049 -0.073  0.058 -0.015  0.012   23
z   3.92  0.031 -0.080  0.065 -0.015  0.012   29
z   3.93  0.021 -0.069  0.167 -0.010  0.024   47
z   3.94  0.055 -0.067  0.113 -0.012  0.021   30
z   3.95  0.043 -0.087  0.146 -0.015  0.024   36
z   3.96  0.073 -0.107  0.108 -0.018  0.019   34
z   3.97  0.040 -0.042  0.074 -0.010  0.017   19
z   3.98  0.039 -0.140  0.069 -0.031  0.015   21
z   3.99  0.022 -0.079  0.101 -0.014  0.018   33
z   4.00  0.045 -0.080  0.050 -0.017  0.010   23
z   4.01  0.033 -0.097  0.112 -0.020  0.023   24
z   4.02  0.052 -0.110  0.100 -0.021  0.019   28
z   4.03  0.005 -0.059  0.146 -0.011  0.027   29
z   4.04  0.021 -0.099  0.064 -0.017  0.011   33
z   4.05 -0.005 -0.073  0.179 -0.013  0.033   30
z   4.06 -0.004 -0.076  0.124 -0.014  0.023   30
z   4.07  0.043 -0.082  0.198 -0.014  0.034   34
z   4.08  0.024 -0.064  0.089 -0.016  0.022   17
z   4.09  0.026 -0.098  0.084 -0.020  0.017   25
z   4.10  0.013 -0.063  0.031 -0.013  0.006   24
z   4.11  0.026 -0.122  0.113 -0.027  0.025   21
z   4.12  0.041 -0.126  0.121 -0.026  0.025   24
z   4.13  0.067 -0.107  0.173 -0.021  0.035   25
z   4.14  0.054 -0.133  0.073 -0.028  0.016   22
z   4.15  0.073 -0.140  0.057 -0.032  0.013   19
z   4.16  0.025 -0.054  0.122 -0.011  0.025   23
z   4.17  0.056 -0.085  0.045 -0.026  0.014   11
z   4.18  0.022 -0.050  0.072 -0.013  0.019   14
z   4.19  0.058 -0.078  0.066 -0.017  0.015   20
z   4.21  0.025 -0.044  0.174 -0.012  0.047   14
z   4.22  0.067 -0.034  0.148 -0.008  0.035   18
z   4.23  0.008 -0.045  0.082 -0.010  0.019   19
z   4.24  0.084 -0.119  0.072 -0.024  0.015   24
z   4.25  0.027 -0.068  0.052 -0.017  0.013   16
z   4.26  0.030 -0.061  0.108 -0.017  0.030   13
z   4.27  0.050 -0.044  0.067 -0.010  0.015   21
z   4.29  0.031 -0.046  0.152 -0.011  0.036   18
z   4.30  0.090 -0.083  0.140 -0.024  0.040   12
z   4.31  0.025 -0.092  0.167 -0.023  0.042   16
z   4.33  0.067 -0.124  0.062 -0.027  0.013   22
z   4.34  0.076 -0.098  0.075 -0.023  0.018   18
z   4.36  0.126 -0.159  0.102 -0.044  0.028   13
z   4.39  0.039 -0.104  0.061 -0.031  0.018   11
z   4.40  0.067 -0.096  0.044 -0.029  0.013   11
z   4.42  0.065 -0.144  0.119 -0.034  0.028   18
z   4.44  0.021 -0.015  0.048 -0.004  0.013   13
z   4.45  0.018 -0.023  0.074 -0.007  0.021   12
z   4.46  0.039 -0.049  0.040 -0.015  0.012   11
z   4.49  0.099 -0.079  0.171 -0.025  0.054   10
z   4.50  0.055 -0.053  0.089 -0.016  0.027   11
z   4.52  0.064 -0.057  0.128 -0.017  0.037   12
z   4.56  0.011 -0.036  0.096 -0.009  0.026   14
z   4.61  0.055 -0.061  0.267 -0.019  0.085   10
z   4.64  0.149 -0.177  0.150 -0.049  0.042   13
z   4.66  0.094 -0.130  0.030 -0.036  0.008   13
z   4.72  0.013 -0.013  0.092 -0.004  0.026   12
z   4.79  0.089 -0.132  0.041 -0.040  0.012   11
z   4.88  0.029 -0.046  0.092 -0.013  0.027   12
V   1.50 -0.133 -0.081  0.078 -0.004  0.004  353
V   1.51 -0.132 -0.077  0.102 -0.003  0.004  644
V   1.52 -0.129 -0.089  0.102 -0.004  0.004  574
V   1.53 -0.119 -0.081  0.085 -0.004  0.004  511
V   1.54 -0.122 -0.094  0.082 -0.004  0.003  717
V   1.55 -0.124 -0.084  0.099 -0.003  0.004  776
V   1.56 -0.126 -0.088  0.093 -0.004  0.004  512
V   1.57 -0.120 -0.074  0.088 -0.003  0.004  638
V   1.58 -0.112 -0.078  0.096 -0.003  0.004  577
V   1.59 -0.100 -0.076  0.086 -0.003  0.004  596
V   1.60 -0.094 -0.104  0.126 -0.004  0.005  594
V   1.61 -0.094 -0.121  0.122 -0.005  0.005  567
V   1.62 -0.085 -0.110  0.125 -0.005  0.005  532
V   1.63 -0.082 -0.095  0.154 -0.004  0.006  586
V   1.64 -0.081 -0.106  0.123 -0.005  0.005  543
V   1.65 -0.092 -0.094  0.127 -0.004  0.005  636
V   1.66 -0.060 -0.116  0.120 -0.005  0.005  600
V   1.67 -0.075 -0.105  0.123 -0.004  0.005  595
V   1.68 -0.063 -0.110  0.123 -0.005  0.005  578
V   1.69 -0.062 -0.112  0.134 -0.005  0.006  520
V   1.70 -0.071 -0.106  0.131 -0.005  0.006  512
V   1.71 -0.062 -0.115  0.121 -0.005  0.005  536
V   1.72 -0.060 -0.087  0.134 -0.004  0.006  573
V   1.73 -0.067 -0.094  0.124 -0.004  0.005  576
V   1.74 -0.052 -0.108  0.117 -0.004  0.004  709
V   1.75 -0.051 -0.107  0.105 -0.004  0.004  640
V   1.76 -0.054 -0.093  0.117 -0.004  0.005  557
V   1.77 -0.040 -0.094  0.110 -0.004  0.004  651
V   1.78 -0.057 -0.096  0.111 -0.004  0.004  646
V   1.79 -0.046 -0.093  0.103 -0.004  0.004  615
V   1.80 -0.045 -0.095  0.132 -0.004  0.006  565
V   1.81 -0.059 -0.079  0.107 -0.004  0.005  472
V   1.82 -0.051 -0.091  0.120 -0.004  0.005  532
V   1.83 -0.047 -0.094  0.110 -0.004  0.005  558
V   1.84 -0.038 -0.098  0.095 -0.004  0.004  636
V   1.85 -0.047 -0.083  0.106 -0.004  0.004  555
V   1.86 -0.038 -0.096  0.106 -0.004  0.005  541
V   1.87 -0.044 -0.087  0.100 -0.004  0.004  558
V   1.88 -0.027 -0.095  0.110 -0.004  0.005  569
V   1.89 -0.041 -0.091  0.097 -0.004  0.004  500
V   1.90 -0.025 -0.086  0.111 -0.004  0.005  448
V   1.91 -0.031 -0.093  0.112 -0.004  0.005  450
V   1.92 -0.040 -0.080  0.096 -0.004  0.004  512
V   1.93 -0.034 -0.094  0.102 -0.004  0.004  532
V   1.94 -0.028 -0.088  0.092 -0.004  0.004  549
V   1.95 -0.038 -0.092  0.108 -0.004  0.005  466
V   1.96 -0.041 -0.086  0.104 -0.004  0.005  483
V   1.97 -0.036 -0.079  0.104 -0.004  0.005  440
V   1.98 -0.026 -0.079  0.076 -0.004  0.004  406
V   1.99 -0.028 -0.096  0.085 -0.005  0.004  389
V   2.00 -0.035 -0.078  0.115 -0.004  0.006  348
V   2.01 -0.029 -0.081  0.117 -0.004  0.006  361
V   2.02 -0.022 -0.082  0.092 -0.004  0.005  396
V   2.03 -0.032 -0.089  0.100 -0.005  0.005  359
V   2.04 -0.024 -0.080  0.100 -0.004  0.005  390
V   2.05 -0.026 -0.071  0.114 -0.004  0.006  363
V   2.06 -0.015 -0.067  0.106 -0.003  0.006  373
V   2.07 -0.018 -0.068  0.097 -0.003  0.005  421
V   2.08 -0.010 -0.083  0.089 -0.004  0.004  402
V   2.09 -0.011 -0.088  0.107 -0.005  0.006  360
V   2.10 -0.001 -0.079  0.080 -0.004  0.005  312
V   2.11  0.000 -0.080  0.077 -0.004  0.004  391
V   2.12 -0.006 -0.072  0.088 -0.004  0.005  342
V   2.13 -0.010 -0.066  0.116 -0.004  0.006  318
V   2.14  0.010 -0.078  0.108 -0.004  0.006  302
V   2.15 -0.003 -0.080  0.081 -0.005  0.005  288
V   2.16  0.012 -0.085  0.086 -0.005  0.005  333
V   2.17 -0.003 -0.063  0.093 -0.003  0.005  342
V   2.18  0.003 -0.074  0.076 -0.004  0.004  317
V   2.19 -0.001 -0.083  0.091 -0.005  0.006  260
V   2.20 -0.002 -0.073  0.068 -0.005  0.005  223
V   2.21  0.009 -0.083  0.091 -0.005  0.005  280
V   2.22  0.008 -0.081  0.088 -0.005  0.006  256
V   2.23  0.003 -0.081  0.104 -0.005  0.007  231
V   2.24  0.013 -0.067  0.084 -0.004  0.006  226
V   2.25  0.018 -0.077  0.090 -0.005  0.006  236
V   2.26  0.003 -0.080  0.083 -0.005  0.005  244
V   2.27 -0.002 -0.064  0.091 -0.004  0.006  224
V   2.28  0.023 -0.068  0.089 -0.005  0.006  226
V   2.29  0.014 -0.074  0.078 -0.005  0.005  220
V   2.30  0.013 -0.073  0.084 -0.005  0.006  203
V   2.31 -0.001 -0.054  0.064 -0.004  0.005  168
V   2.32  0.014 -0.074  0.068 -0.006  0.005  174
V   2.33  0.022 -0.073  0.101 -0.006  0.008  164
V   2.34  0.020 -0.069  0.091 -0.005  0.007  176
V   2.35  0.021 -0.084  0.091 -0.007  0.007  156
V   2.36  0.020 -0.056  0.082 -0.005  0.007  142
V   2.37  0.037 -0.080  0.062 -0.006  0.005  159
V   2.38  0.037 -0.085  0.098 -0.007  0.008  144
V   2.39  0.025 -0.073  0.082 -0.005  0.006  175
V   2.40  0.023 -0.069  0.076 -0.006  0.006  155
V   2.41  0.049 -0.079  0.083 -0.006  0.007  152
V   2.42  0.024 -0.075  0.068 -0.006  0.005  162
V   2.43  0.040 -0.090  0.101 -0.007  0.008  157
V   2.44  0.043 -0.079  0.066 -0.007  0.006  143
V   2.45  0.039 -0.076  0.074 -0.007  0.007  128
V   2.46  0.034 -0.083  0.091 -0.007  0.007  149
V   2.47  0.028 -0.071  0.068 -0.007  0.007  109
V   2.48  0.033 -0.078  0.082 -0.007  0.007  134
V   2.49  0.042 -0.080  0.079 -0.007  0.007  129
V   2.50  0.041 -0.076  0.073 -0.007  0.007  120
V   2.51  0.026 -0.058  0.075 -0.005  0.007  132
V   2.52  0.041 -0.065  0.058 -0.006  0.005  119
V   2.53  0.049 -0.072  0.056 -0.007  0.006   99
V   2.54  0.065 -0.083  0.076 -0.008  0.007  110
V   2.55  0.072 -0.087  0.090 -0.010  0.010   84
V   2.56  0.057 -0.066  0.092 -0.006  0.009  112
V   2.57  0.051 -0.085  0.083 -0.009  0.008   99
V   2.58  0.056 -0.069  0.062 -0.007  0.006  107
V   2.59  0.046 -0.062  0.100 -0.007  0.012   75
V   2.60  0.042 -0.051  0.079 -0.006  0.009   77
V   2.61  0.064 -0.097  0.095 -0.012  0.012   68
V   2.62  0.086 -0.102  0.104 -0.011  0.011   90
V   2.63  0.050 -0.078  0.126 -0.009  0.014   78
V   2.64  0.060 -0.067  0.095 -0.007  0.010   91
V   2.65  0.075 -0.083  0.104 -0.010  0.012   71
V   2.66  0.064 -0.069  0.112 -0.007  0.012   86
V   2.67  0.072 -0.057  0.058 -0.006  0.006   83
V   2.68  0.058 -0.081  0.111 -0.010  0.014   66
V   2.69  0.050 -0.073  0.105 -0.009  0.012   71
V   2.70  0.048 -0.082  0.090 -0.010  0.011   67
V   2.71  0.094 -0.125  0.104 -0.015  0.013   68
V   2.72  0.075 -0.061  0.094 -0.007  0.011   70
V   2.73  0.074 -0.089  0.112 -0.010  0.013   72
V   2.74  0.064 -0.097  0.138 -0.012  0.017   69
V   2.75  0.091 -0.107  0.112 -0.012  0.013   75
V   2.76  0.056 -0.103  0.060 -0.012  0.007   79
V   2.77  0.054 -0.093  0.124 -0.012  0.016   63
V   2.78  0.097 -0.093  0.097 -0.014  0.015   45
V   2.79  0.058 -0.072  0.118 -0.009  0.014   66
V   2.80  0.100 -0.106  0.127 -0.014  0.017   57
V   2.81  0.087 -0.071  0.080 -0.008  0.009   72
V   2.82  0.071 -0.055  0.127 -0.007  0.016   63
V   2.83  0.072 -0.093  0.103 -0.012  0.013   60
V   2.84  0.072 -0.072  0.099 -0.009  0.012   70
V   2.85  0.072 -0.089  0.082 -0.010  0.010   73
V   2.86  0.077 -0.088  0.086 -0.010  0.010   76
V   2.87  0.080 -0.077  0.080 -0.009  0.010   71
V   2.88  0.109 -0.087  0.073 -0.009  0.008   88
V   2.89  0.100 -0.100  0.073 -0.011  0.008   88
V   2.90  0.077 -0.096  0.078 -0.010  0.008   95
V   2.91  0.098 -0.079  0.073 -0.009  0.008   80
V   2.92  0.065 -0.079  0.091 -0.009  0.010   86
V   2.93  0.094 -0.097  0.103 -0.009  0.010  106
V   2.94  0.106 -0.092  0.073 -0.009  0.007  117
V   2.95  0.108 -0.082  0.100 -0.008  0.010  107
V   2.96  0.105 -0.059  0.085 -0.006  0.008  106
V   2.97  0.097 -0.092  0.082 -0.009  0.008  113
V   2.98  0.098 -0.082  0.085 -0.008  0.008   99
V   2.99  0.121 -0.099  0.068 -0.010  0.007  106
V   3.00  0.136 -0.092  0.133 -0.009  0.012  115
V   3.01  0.103 -0.095  0.088 -0.009  0.009  103
V   3.02  0.137 -0.079  0.092 -0.008  0.009   98
V   3.03  0.127 -0.104  0.128 -0.010  0.012  119
V   3.04  0.143 -0.097  0.108 -0.009  0.010  119
V   3.05  0.139 -0.088  0.086 -0.008  0.008  118
V   3.06  0.129 -0.100  0.052 -0.009  0.005  121
V   3.07  0.132 -0.071  0.095 -0.007  0.009  112
V   3.08  0.102 -0.107  0.120 -0.011  0.012  101
V   3.09  0.138 -0.103  0.109 -0.010  0.010  114
V   3.10  0.151 -0.111  0.112 -0.010  0.010  123
V   3.11  0.144 -0.051  0.108 -0.005  0.011  106
V   3.12  0.162 -0.125  0.083 -0.013  0.008   96
V   3.13  0.140 -0.107  0.072 -0.009  0.006  129
V   3.14  0.127 -0.070  0.083 -0.006  0.007  143
V   3.15  0.153 -0.105  0.091 -0.010  0.009  109
V   3.16  0.144 -0.070  0.101 -0.007  0.010   95
V   3.17  0.139 -0.071  0.099 -0.007  0.009  120
V   3.18  0.116 -0.100  0.112 -0.010  0.011  100
V   3.19  0.139 -0.083  0.091 -0.008  0.008  117
V   3.20  0.153 -0.070  0.091 -0.006  0.008  127
V   3.21  0.121 -0.066  0.123 -0.006  0.011  119
V   3.22  0.119 -0.085  0.133 -0.008  0.013  113
V   3.23  0.133 -0.105  0.076 -0.011  0.008   95
V   3.24  0.138 -0.100  0.061 -0.010  0.006  103
V   3.25  0.143 -0.120  0.090 -0.012  0.009  101
V   3.26  0.143 -0.137  0.081 -0.015  0.009   82
V   3.27  0.129 -0.079  0.091 -0.009  0.010   86
V   3.28  0.125 -0.081  0.079 -0.008  0.008  100
V   3.29  0.138 -0.107  0.085 -0.012  0.009   85
V   3.30  0.133 -0.066  0.092 -0.007  0.010   88
V   3.31  0.121 -0.088  0.082 -0.010  0.009   83
V   3.32  0.125 -0.091  0.111 -0.009  0.012   92
V   3.33  0.110 -0.083  0.078 -0.010  0.009   75
V   3.34  0.127 -0.075  0.089 -0.008  0.010   87
V   3.35  0.085 -0.071  0.109 -0.008  0.012   80
V   3.36  0.121 -0.074  0.116 -0.009  0.014   67
V   3.37  0.087 -0.096  0.087 -0.011  0.010   74
V   3.38  0.081 -0.070  0.071 -0.008  0.008   73
V   3.39  0.108 -0.097  0.111 -0.013  0.015   54
V   3.40  0.111 -0.076  0.061 -0.011  0.009   47
V   3.41  0.069 -0.101  0.072 -0.016  0.011   41
V   3.42  0.106 -0.091  0.073 -0.013  0.010   52
V   3.43  0.060 -0.096  0.120 -0.014  0.017   50
V   3.44  0.118 -0.086  0.107 -0.013  0.016   44
V   3.45  0.120 -0.086  0.057 -0.014  0.010   36
V   3.46  0.090 -0.067  0.129 -0.010  0.020   42
V   3.47  0.074 -0.083  0.108 -0.012  0.016   45
V   3.48  0.059 -0.060  0.097 -0.009  0.014   48
V   3.49  0.107 -0.101  0.060 -0.016  0.009   40
V   3.50  0.088 -0.128  0.108 -0.023  0.019   32
V   3.51  0.084 -0.076  0.071 -0.012  0.011   41
V   3.52  0.072 -0.082  0.142 -0.012  0.021   46
V   3.53  0.091 -0.095  0.074 -0.013  0.010   50
V   3.54  0.104 -0.117  0.096 -0.020  0.016   35
V   3.55  0.064 -0.133  0.059 -0.021  0.009   41
V   3.56  0.044 -0.135  0.103 -0.020  0.016   44
V   3.57  0.077 -0.087  0.089 -0.012  0.013   51
V   3.58  0.050 -0.094  0.153 -0.012  0.020   57
V   3.59  0.057 -0.125  0.106 -0.019  0.016   42
V   3.60  0.064 -0.067  0.076 -0.010  0.011   46
V   3.61  0.056 -0.110  0.060 -0.015  0.008   56
V   3.62  0.067 -0.067  0.083 -0.008  0.010   70
V   3.63  0.036 -0.102  0.100 -0.014  0.013   56
V   3.64  0.089 -0.107  0.072 -0.015  0.010   53
V   3.65  0.084 -0.085  0.055 -0.012  0.008   51
V   3.66  0.064 -0.074  0.093 -0.009  0.012   63
V   3.67  0.088 -0.105  0.087 -0.013  0.011   64
R   1.50 -0.109 -0.095  0.107 -0.005  0.006  353
R   1.51 -0.111 -0.087  0.116 -0.003  0.005  644
R   1.52 -0.096 -0.108  0.100 -0.005  0.004  574
R   1.53 -0.100 -0.090  0.108 -0.004  0.005  511
R   1.54 -0.106 -0.094  0.112 -0.003  0.004  717
R   1.55 -0.103 -0.090  0.110 -0.003  0.004  776
R   1.56 -0.112 -0.082  0.105 -0.004  0.005  512
R   1.57 -0.104 -0.095  0.100 -0.004  0.004  638
R   1.58 -0.103 -0.086  0.105 -0.004  0.004  577
R   1.59 -0.093 -0.091  0.112 -0.004  0.005  596
R   1.60 -0.090 -0.116  0.157 -0.005  0.006  594
R   1.61 -0.088 -0.126  0.136 -0.005  0.006  567
R   1.62 -0.087 -0.115  0.152 -0.005  0.007  532
R   1.63 -0.082 -0.111  0.169 -0.005  0.007  586
R   1.64 -0.086 -0.114  0.143 -0.005  0.006  543
R   1.65 -0.093 -0.114  0.153 -0.005  0.006  636
R   1.66 -0.069 -0.129  0.155 -0.005  0.006  600
R   1.67 -0.084 -0.116  0.129 -0.005  0.005  595
R   1.68 -0.077 -0.106  0.150 -0.004  0.006  578
R   1.69 -0.066 -0.134  0.140 -0.006  0.006  520
R   1.70 -0.087 -0.099  0.150 -0.004  0.007  512
R   1.71 -0.075 -0.119  0.127 -0.005  0.005  536
R   1.72 -0.071 -0.107  0.147 -0.004  0.006  573
R   1.73 -0.078 -0.111  0.134 -0.005  0.006  576
R   1.74 -0.068 -0.117  0.127 -0.004  0.005  709
R   1.75 -0.072 -0.115  0.137 -0.005  0.005  640
R   1.76 -0.067 -0.107  0.127 -0.005  0.005  557
R   1.77 -0.062 -0.105  0.142 -0.004  0.006  651
R   1.78 -0.079 -0.104  0.128 -0.004  0.005  646
R   1.79 -0.063 -0.104  0.131 -0.004  0.005  615
R   1.80 -0.062 -0.116  0.133 -0.005  0.006  565
R   1.81 -0.077 -0.092  0.110 -0.004  0.005  472
R   1.82 -0.073 -0.087  0.133 -0.004  0.006  532
R   1.83 -0.065 -0.103  0.103 -0.004  0.004  558
R   1.84 -0.069 -0.091  0.117 -0.004  0.005  636
R   1.85 -0.071 -0.091  0.129 -0.004  0.005  555
R   1.86 -0.067 -0.090  0.126 -0.004  0.005  541
R   1.87 -0.072 -0.092  0.134 -0.004  0.006  558
R   1.88 -0.048 -0.106  0.115 -0.004  0.005  569
R   1.89 -0.073 -0.088  0.120 -0.004  0.005  500
R   1.90 -0.049 -0.105  0.136 -0.005  0.006  448
R   1.91 -0.049 -0.108  0.114 -0.005  0.005  450
R   1.92 -0.065 -0.098  0.111 -0.004  0.005  512
R   1.93 -0.065 -0.098  0.126 -0.004  0.005  532
R   1.94 -0.053 -0.101  0.115 -0.004  0.005  549
R   1.95 -0.068 -0.100  0.121 -0.005  0.006  466
R   1.96 -0.072 -0.084  0.109 -0.004  0.005  483
R   1.97 -0.069 -0.088  0.121 -0.004  0.006  440
R   1.98 -0.052 -0.086  0.095 -0.004  0.005  406
R   1.99 -0.054 -0.103  0.098 -0.005  0.005  389
R   2.00 -0.058 -0.083  0.130 -0.004  0.007  348
R   2.01 -0.046 -0.097  0.123 -0.005  0.006  361
R   2.02 -0.045 -0.094  0.100 -0.005  0.005  396
R   2.03 -0.056 -0.111  0.125 -0.006  0.007  359
R   2.04 -0.053 -0.079  0.110 -0.004  0.006  390
R   2.05 -0.042 -0.084  0.117 -0.004  0.006  363
R   2.06 -0.027 -0.092  0.117 -0.005  0.006  373
R   2.07 -0.031 -0.087  0.093 -0.004  0.005  421
R   2.08 -0.033 -0.097  0.102 -0.005  0.005  402
R   2.09 -0.031 -0.098  0.115 -0.005  0.006  360
R   2.10 -0.025 -0.085  0.089 -0.005  0.005  312
R   2.11 -0.034 -0.088  0.096 -0.004  0.005  391
R   2.12 -0.029 -0.077  0.087 -0.004  0.005  342
R   2.13 -0.031 -0.092  0.110 -0.005  0.006  318
R   2.14 -0.017 -0.094  0.106 -0.005  0.006  302
R   2.15 -0.034 -0.076  0.100 -0.004  0.006  288
R   2.16 -0.028 -0.083  0.107 -0.005  0.006  333
R   2.17 -0.039 -0.082  0.101 -0.004  0.005  342
R   2.18 -0.034 -0.076  0.091 -0.004  0.005  317
R   2.19 -0.039 -0.087  0.105 -0.005  0.006  260
R   2.20 -0.038 -0.095  0.098 -0.006  0.007  223
R   2.21 -0.036 -0.079  0.107 -0.005  0.006  280
R   2.22 -0.027 -0.087  0.085 -0.005  0.005  256
R   2.23 -0.034 -0.091  0.106 -0.006  0.007  231
R   2.24 -0.038 -0.075  0.095 -0.005  0.006  226
R   2.25 -0.025 -0.076  0.108 -0.005  0.007  236
R   2.26 -0.036 -0.080  0.089 -0.005  0.006  244
R   2.27 -0.039 -0.077  0.111 -0.005  0.007  224
R   2.28 -0.017 -0.082  0.088 -0.005  0.006  226
R   2.29 -0.028 -0.084  0.078 -0.006  0.005  220
R   2.30 -0.041 -0.074  0.098 -0.005  0.007  203
R   2.31 -0.051 -0.057  0.075 -0.004  0.006  168
R   2.32 -0.041 -0.053  0.096 -0.004  0.007  174
R   2.33 -0.022 -0.090  0.136 -0.007  0.011  164
R   2.34 -0.015 -0.080  0.110 -0.006  0.008  176
R   2.35 -0.018 -0.095  0.090 -0.008  0.007  156
R   2.36 -0.034 -0.069  0.110 -0.006  0.009  142
R   2.37 -0.029 -0.063  0.091 -0.005  0.007  159
R   2.38 -0.014 -0.068  0.096 -0.006  0.008  144
R   2.39 -0.016 -0.081  0.079 -0.006  0.006  175
R   2.40 -0.023 -0.082  0.066 -0.007  0.005  155
R   2.41  0.002 -0.084  0.107 -0.007  0.009  152
R   2.42 -0.036 -0.059  0.112 -0.005  0.009  162
R   2.43 -0.005 -0.083  0.101 -0.007  0.008  157
R   2.44 -0.012 -0.081  0.097 -0.007  0.008  143
R   2.45 -0.011 -0.075  0.085 -0.007  0.007  128
R   2.46 -0.007 -0.099  0.103 -0.008  0.008  149
R   2.47 -0.023 -0.074  0.078 -0.007  0.007  109
R   2.48 -0.003 -0.088  0.069 -0.008  0.006  134
R   2.49  0.006 -0.104  0.077 -0.009  0.007  129
R   2.50 -0.024 -0.064  0.112 -0.006  0.010  120
R   2.51 -0.012 -0.072  0.101 -0.006  0.009  132
R   2.52 -0.011 -0.076  0.093 -0.007  0.008  119
R   2.53 -0.010 -0.054  0.066 -0.005  0.007   99
R   2.54  0.005 -0.072  0.090 -0.007  0.009  110
R   2.55 -0.005 -0.084  0.091 -0.009  0.010   84
R   2.56 -0.003 -0.070  0.093 -0.007  0.009  112
R   2.57  0.004 -0.088  0.105 -0.009  0.011   99
R   2.58  0.007 -0.086  0.062 -0.008  0.006  107
R   2.59 -0.005 -0.092  0.096 -0.011  0.011   75
R   2.60 -0.022 -0.056  0.092 -0.006  0.010   77
R   2.61  0.015 -0.090  0.089 -0.011  0.011   68
R   2.62  0.013 -0.078  0.167 -0.008  0.018   90
R   2.63  0.010 -0.084  0.149 -0.010  0.017   78
R   2.64  0.005 -0.066  0.082 -0.007  0.009   91
R   2.65  0.029 -0.089  0.121 -0.011  0.014   71
R   2.66  0.026 -0.081  0.121 -0.009  0.013   86
R   2.67  0.005 -0.067  0.083 -0.007  0.009   83
R   2.68  0.014 -0.076  0.093 -0.009  0.011   66
R   2.69  0.024 -0.084  0.094 -0.010  0.011   71
R   2.70 -0.003 -0.051  0.108 -0.006  0.013   67
R   2.71  0.030 -0.070  0.153 -0.009  0.019   68
R   2.72  0.041 -0.070  0.109 -0.008  0.013   70
R   2.73  0.046 -0.076  0.141 -0.009  0.017   72
R   2.74  0.030 -0.091  0.130 -0.011  0.016   69
R   2.75  0.059 -0.129  0.098 -0.015  0.011   75
R   2.76  0.013 -0.060  0.101 -0.007  0.011   79
R   2.77  0.045 -0.100  0.084 -0.013  0.011   63
R   2.78  0.066 -0.074  0.081 -0.011  0.012   45
R   2.79  0.039 -0.090  0.076 -0.011  0.009   66
R   2.80  0.050 -0.084  0.113 -0.011  0.015   57
R   2.81  0.062 -0.067  0.082 -0.008  0.010   72
R   2.82  0.037 -0.075  0.111 -0.009  0.014   63
R   2.83  0.038 -0.069  0.102 -0.009  0.013   60
R   2.84  0.037 -0.065  0.136 -0.008  0.016   70
R   2.85  0.037 -0.076  0.067 -0.009  0.008   73
R   2.86  0.055 -0.088  0.064 -0.010  0.007   76
R   2.87  0.040 -0.087  0.072 -0.010  0.009   71
R   2.88  0.060 -0.071  0.068 -0.008  0.007   88
R   2.89  0.047 -0.068  0.079 -0.007  0.008   88
R   2.90  0.029 -0.075  0.084 -0.008  0.009   95
R   2.91  0.041 -0.071  0.074 -0.008  0.008   80
R   2.92  0.023 -0.065  0.090 -0.007  0.010   86
R   2.93  0.037 -0.076  0.085 -0.007  0.008  106
R   2.94  0.051 -0.072  0.078 -0.007  0.007  117
R   2.95  0.043 -0.060  0.069 -0.006  0.007  107
R   2.96  0.028 -0.049  0.084 -0.005  0.008  106
R   2.97  0.045 -0.078  0.087 -0.007  0.008  113
R   2.98  0.036 -0.076  0.089 -0.008  0.009   99
R   2.99  0.037 -0.069  0.114 -0.007  0.011  106
R   3.00  0.052 -0.058  0.099 -0.005  0.009  115
R   3.01  0.036 -0.059  0.061 -0.006  0.006  103
R   3.02  0.063 -0.061  0.124 -0.006  0.013   98
R   3.03  0.035 -0.082  0.123 -0.007  0.011  119
R   3.04  0.059 -0.069  0.088 -0.006  0.008  119
R   3.05  0.051 -0.086  0.113 -0.008  0.010  118
R   3.06  0.041 -0.065  0.067 -0.006  0.006  121
R   3.07  0.050 -0.076  0.064 -0.007  0.006  112
R   3.08  0.030 -0.081  0.086 -0.008  0.009  101
R   3.09  0.051 -0.075  0.106 -0.007  0.010  114
R   3.10  0.055 -0.077  0.096 -0.007  0.009  123
R   3.11  0.056 -0.061  0.088 -0.006  0.009  106
R   3.12  0.066 -0.093  0.086 -0.010  0.009   96
R   3.13  0.035 -0.064  0.085 -0.006  0.008  129
R   3.14  0.045 -0.062  0.072 -0.005  0.006  143
R   3.15  0.044 -0.076  0.079 -0.007  0.008  109
R   3.16  0.044 -0.076  0.076 -0.008  0.008   95
R   3.17  0.043 -0.069  0.076 -0.006  0.007  120
R   3.18  0.028 -0.071  0.092 -0.007  0.009  100
R   3.19  0.054 -0.070  0.077 -0.006  0.007  117
R   3.20  0.060 -0.067  0.066 -0.006  0.006  127
R   3.21  0.047 -0.060  0.082 -0.006  0.008  119
R   3.22  0.049 -0.090  0.121 -0.008  0.011  113
R   3.23  0.041 -0.069  0.058 -0.007  0.006   95
R   3.24  0.036 -0.059  0.066 -0.006  0.007  103
R   3.25  0.051 -0.079  0.083 -0.008  0.008  101
R   3.26  0.053 -0.083  0.083 -0.009  0.009   82
R   3.27  0.049 -0.065  0.082 -0.007  0.009   86
R   3.28  0.051 -0.059  0.074 -0.006  0.007  100
R   3.29  0.054 -0.073  0.078 -0.008  0.008   85
R   3.30  0.050 -0.046  0.067 -0.005  0.007   88
R   3.31  0.045 -0.048  0.054 -0.005  0.006   83
R   3.32  0.045 -0.072  0.106 -0.007  0.011   92
R   3.33  0.029 -0.047  0.051 -0.005  0.006   75
R   3.34  0.052 -0.064  0.075 -0.007  0.008   87
R   3.35  0.031 -0.061  0.080 -0.007  0.009   80
R   3.36  0.035 -0.050  0.099 -0.006  0.012   67
R   3.37  0.022 -0.046  0.060 -0.005  0.007   74
R   3.38  0.037 -0.055  0.091 -0.006  0.011   73
R   3.39  0.057 -0.085  0.069 -0.012  0.009   54
R   3.40  0.045 -0.044  0.044 -0.006  0.006   47
R   3.41  0.022 -0.052  0.052 -0.008  0.008   41
R   3.42  0.047 -0.032  0.095 -0.004  0.013   52
R   3.43  0.036 -0.062  0.071 -0.009  0.010   50
R   3.44  0.051 -0.072  0.128 -0.011  0.019   44
R   3.45  0.060 -0.066  0.095 -0.011  0.016   36
R   3.46  0.065 -0.032  0.127 -0.005  0.020   42
R   3.47  0.058 -0.118  0.056 -0.018  0.008   45
R   3.48  0.031 -0.048  0.044 -0.007  0.006   48
R   3.49  0.068 -0.053  0.045 -0.008  0.007   40
R   3.50  0.044 -0.076  0.094 -0.013  0.017   32
R   3.51  0.061 -0.052  0.066 -0.008  0.010   41
R   3.52  0.086 -0.103  0.075 -0.015  0.011   46
R   3.53  0.034 -0.052  0.065 -0.007  0.009   50
R   3.54  0.070 -0.070  0.050 -0.012  0.008   35
R   3.55  0.050 -0.060  0.087 -0.009  0.014   41
R   3.56  0.056 -0.065  0.084 -0.010  0.013   44
R   3.57  0.091 -0.095  0.053 -0.013  0.007   51
R   3.58  0.069 -0.064  0.101 -0.008  0.013   57
R   3.59  0.061 -0.060  0.050 -0.009  0.008   42
R   3.60  0.076 -0.082  0.085 -0.012  0.013   46
R   3.61  0.077 -0.071  0.064 -0.010  0.009   56
R   3.62  0.089 -0.074  0.099 -0.009  0.012   70
R   3.63  0.107 -0.085  0.044 -0.011  0.006   56
R   3.64  0.094 -0.070  0.041 -0.010  0.006   53
R   3.65  0.106 -0.086  0.040 -0.012  0.006   51
R   3.66  0.112 -0.069  0.049 -0.009  0.006   63
R   3.67  0.088 -0.065  0.108 -0.008  0.014   64
R   3.68  0.108 -0.072  0.063 -0.010  0.009   55
R   3.69  0.141 -0.115  0.081 -0.016  0.011   52
R   3.70  0.093 -0.040  0.073 -0.006  0.011   48
R   3.71  0.065 -0.041  0.046 -0.006  0.006   55
R   3.72  0.087 -0.071  0.073 -0.010  0.010   55
R   3.73  0.104 -0.066  0.050 -0.009  0.007   51
R   3.74  0.119 -0.063  0.091 -0.009  0.013   51
R   3.75  0.099 -0.086  0.072 -0.011  0.009   58
R   3.76  0.130 -0.068  0.051 -0.010  0.007   49
R   3.77  0.069 -0.082  0.068 -0.012  0.010   46
R   3.78  0.111 -0.038  0.103 -0.005  0.013   62
R   3.79  0.071 -0.052  0.103 -0.007  0.015   48
R   3.80  0.124 -0.086  0.154 -0.014  0.025   37
R   3.81  0.112 -0.071  0.083 -0.010  0.011   54
R   3.82  0.132 -0.080  0.107 -0.010  0.014   59
R   3.83  0.086 -0.096  0.066 -0.017  0.012   32
R   3.84  0.124 -0.067  0.095 -0.010  0.015   41
R   3.85  0.093 -0.090  0.079 -0.013  0.011   48
R   3.86  0.102 -0.051  0.026 -0.010  0.005   27
R   3.87  0.075 -0.095  0.086 -0.016  0.015   34
R   3.88  0.098 -0.062  0.085 -0.009  0.012   53
R   3.89  0.095 -0.087  0.051 -0.014  0.008   39
R   3.90  0.077 -0.107  0.100 -0.018  0.017   36
R   3.91  0.082 -0.082  0.147 -0.017  0.031   23
R   3.92  0.065 -0.066  0.076 -0.012  0.014   29
R   3.93  0.085 -0.100  0.084 -0.015  0.012   47
R   3.94  0.092 -0.036  0.192 -0.007  0.035   30
R   3.95  0.083 -0.074  0.094 -0.012  0.016   36
R   3.96  0.108 -0.105  0.092 -0.018  0.016   34
R   3.97  0.075 -0.063  0.089 -0.014  0.020   19
R   3.98  0.085 -0.093  0.082 -0.020  0.018   21
R   3.99  0.058 -0.109  0.100 -0.019  0.017   33
R   4.00  0.092 -0.104  0.059 -0.022  0.012   23
R   4.01  0.117 -0.129  0.102 -0.026  0.021   24
R   4.02  0.100 -0.104  0.155 -0.020  0.029   28
R   4.03  0.101 -0.110  0.060 -0.021  0.011   29
R   4.04  0.048 -0.084  0.132 -0.015  0.023   33
R   4.05  0.042 -0.090  0.165 -0.016  0.030   30
R   4.06  0.051 -0.100  0.071 -0.018  0.013   30
R   4.07  0.063 -0.084  0.127 -0.014  0.022   34
R   4.08  0.060 -0.119  0.047 -0.029  0.011   17
R   4.09  0.076 -0.120  0.048 -0.024  0.010   25
R   4.10  0.032 -0.064  0.051 -0.013  0.010   24
R   4.11  0.043 -0.172  0.120 -0.038  0.026   21
R   4.12  0.024 -0.064  0.142 -0.013  0.029   24
R   4.13  0.081 -0.148  0.093 -0.030  0.019   25
R   4.14  0.029 -0.136  0.117 -0.029  0.025   22
R   4.15  0.032 -0.137  0.050 -0.032  0.011   19
R   4.16  0.035 -0.127  0.107 -0.026  0.022   23
R   4.17  0.017 -0.124  0.116 -0.037  0.035   11
R   4.18  0.004 -0.079  0.105 -0.021  0.028   14
R   4.19  0.021 -0.071  0.136 -0.016  0.030   20
R   4.21  0.008 -0.089  0.139 -0.024  0.037   14
R   4.22  0.027 -0.087  0.125 -0.020  0.029   18
R   4.23  0.009 -0.145  0.051 -0.033  0.012   19
R   4.24  0.023 -0.133  0.137 -0.027  0.028   24
R   4.25 -0.046 -0.085  0.129 -0.021  0.032   16
R   4.26 -0.028 -0.133  0.227 -0.037  0.063   13
R   4.27 -0.032 -0.112  0.154 -0.024  0.034   21
R   4.29 -0.027 -0.048  0.091 -0.011  0.022   18
R   4.30  0.060 -0.140  0.109 -0.040  0.031   12
R   4.31 -0.076 -0.065  0.143 -0.016  0.036   16
R   4.33 -0.005 -0.102  0.070 -0.022  0.015   22
R   4.34 -0.050 -0.104  0.144 -0.025  0.034   18
R   4.36 -0.025 -0.183  0.076 -0.051  0.021   13
R   4.39 -0.082 -0.113  0.088 -0.034  0.026   11
R   4.40 -0.083 -0.016  0.072 -0.005  0.022   11
R   4.42 -0.047 -0.214  0.119 -0.050  0.028   18
R   4.44 -0.142 -0.107  0.062 -0.030  0.017   13
R   4.45 -0.131 -0.079  0.115 -0.023  0.033   12
R   4.46 -0.209 -0.032  0.081 -0.010  0.024   11
R   4.49 -0.152 -0.067  0.549 -0.021  0.174   10
R   4.50 -0.163 -0.102  0.077 -0.031  0.023   11
R   4.52 -0.205 -0.146  0.207 -0.042  0.060   12
R   4.56 -0.274 -0.053  0.104 -0.014  0.028   14
R   4.61 -0.168 -0.060  0.122 -0.019  0.039   10
R   4.64 -0.180 -0.179  0.063 -0.050  0.017   13
R   4.66 -0.195 -0.092  0.045 -0.025  0.012   13
R   4.72 -0.359 -0.053  0.165 -0.015  0.048   12
R   4.79 -0.316 -0.084  0.100 -0.025  0.030   11
R   4.88 -0.341 -0.136  0.125 -0.039  0.036   12
I   1.50 -0.178 -0.109  0.116 -0.006  0.006  353
I   1.51 -0.175 -0.099  0.111 -0.004  0.004  644
I   1.52 -0.158 -0.117  0.105 -0.005  0.004  574
I   1.53 -0.164 -0.093  0.116 -0.004  0.005  511
I   1.54 -0.165 -0.101  0.120 -0.004  0.004  717
I   1.55 -0.161 -0.094  0.118 -0.003  0.004  776
I   1.56 -0.162 -0.095  0.106 -0.004  0.005  512
I   1.57 -0.160 -0.094  0.123 -0.004  0.005  638
I   1.58 -0.148 -0.104  0.102 -0.004  0.004  577
I   1.59 -0.139 -0.101  0.125 -0.004  0.005  596
I   1.60 -0.128 -0.137  0.171 -0.006  0.007  594
I   1.61 -0.129 -0.126  0.150 -0.005  0.006  567
I   1.62 -0.122 -0.123  0.158 -0.005  0.007  532
I   1.63 -0.125 -0.107  0.189 -0.004  0.008  586
I   1.64 -0.121 -0.119  0.148 -0.005  0.006  543
I   1.65 -0.124 -0.123  0.168 -0.005  0.007  636
I   1.66 -0.101 -0.132  0.157 -0.005  0.006  600
I   1.67 -0.111 -0.130  0.135 -0.005  0.006  595
I   1.68 -0.101 -0.117  0.154 -0.005  0.006  578
I   1.69 -0.100 -0.125  0.153 -0.005  0.007  520
I   1.70 -0.109 -0.106  0.154 -0.005  0.007  512
I   1.71 -0.101 -0.134  0.133 -0.006  0.006  536
I   1.72 -0.096 -0.115  0.166 -0.005  0.007  573
I   1.73 -0.101 -0.117  0.143 -0.005  0.006  576
I   1.74 -0.091 -0.122  0.140 -0.005  0.005  709
I   1.75 -0.095 -0.121  0.151 -0.005  0.006  640
I   1.76 -0.085 -0.115  0.140 -0.005  0.006  557
I   1.77 -0.082 -0.111  0.162 -0.004  0.006  651
I   1.78 -0.094 -0.115  0.137 -0.005  0.005  646
I   1.79 -0.077 -0.121  0.136 -0.005  0.005  615
I   1.80 -0.077 -0.122  0.151 -0.005  0.006  565
I   1.81 -0.086 -0.107  0.129 -0.005  0.006  472
I   1.82 -0.084 -0.106  0.133 -0.005  0.006  532
I   1.83 -0.079 -0.114  0.121 -0.005  0.005  558
I   1.84 -0.078 -0.105  0.124 -0.004  0.005  636
I   1.85 -0.084 -0.110  0.141 -0.005  0.006  555
I   1.86 -0.074 -0.108  0.139 -0.005  0.006  541
I   1.87 -0.077 -0.109  0.132 -0.005  0.006  558
I   1.88 -0.065 -0.108  0.143 -0.005  0.006  569
I   1.89 -0.082 -0.098  0.137 -0.004  0.006  500
I   1.90 -0.057 -0.114  0.144 -0.005  0.007  448
I   1.91 -0.069 -0.092  0.147 -0.004  0.007  450
I   1.92 -0.079 -0.101  0.136 -0.004  0.006  512
I   1.93 -0.071 -0.111  0.117 -0.005  0.005  532
I   1.94 -0.072 -0.109  0.137 -0.005  0.006  549
I   1.95 -0.079 -0.111  0.134 -0.005  0.006  466
I   1.96 -0.085 -0.090  0.113 -0.004  0.005  483
I   1.97 -0.087 -0.085  0.128 -0.004  0.006  440
I   1.98 -0.072 -0.074  0.122 -0.004  0.006  406
I   1.99 -0.076 -0.098  0.132 -0.005  0.007  389
I   2.00 -0.075 -0.092  0.162 -0.005  0.009  348
I   2.01 -0.069 -0.100  0.142 -0.005  0.007  361
I   2.02 -0.063 -0.103  0.121 -0.005  0.006  396
I   2.03 -0.073 -0.110  0.139 -0.006  0.007  359
I   2.04 -0.072 -0.093  0.122 -0.005  0.006  390
I   2.05 -0.054 -0.108  0.129 -0.006  0.007  363
I   2.06 -0.044 -0.114  0.130 -0.006  0.007  373
I   2.07 -0.054 -0.096  0.103 -0.005  0.005  421
I   2.08 -0.060 -0.103  0.118 -0.005  0.006  402
I   2.09 -0.051 -0.104  0.135 -0.005  0.007  360
I   2.10 -0.053 -0.087  0.114 -0.005  0.006  312
I   2.11 -0.063 -0.084  0.122 -0.004  0.006  391
I   2.12 -0.059 -0.085  0.093 -0.005  0.005  342
I   2.13 -0.059 -0.092  0.136 -0.005  0.008  318
I   2.14 -0.042 -0.097  0.131 -0.006  0.008  302
I   2.15 -0.052 -0.097  0.093 -0.006  0.005  288
I   2.16 -0.042 -0.105  0.106 -0.006  0.006  333
I   2.17 -0.063 -0.088  0.109 -0.005  0.006  342
I   2.18 -0.057 -0.098  0.107 -0.006  0.006  317
I   2.19 -0.047 -0.113  0.098 -0.007  0.006  260
I   2.20 -0.073 -0.091  0.116 -0.006  0.008  223
I   2.21 -0.064 -0.085  0.107 -0.005  0.006  280
I   2.22 -0.058 -0.086  0.093 -0.005  0.006  256
I   2.23 -0.069 -0.086  0.144 -0.006  0.009  231
I   2.24 -0.063 -0.082  0.085 -0.005  0.006  226
I   2.25 -0.048 -0.090  0.114 -0.006  0.007  236
I   2.26 -0.065 -0.083  0.126 -0.005  0.008  244
I   2.27 -0.072 -0.073  0.109 -0.005  0.007  224
I   2.28 -0.055 -0.096  0.099 -0.006  0.007  226
I   2.29 -0.068 -0.086  0.105 -0.006  0.007  220
I   2.30 -0.079 -0.074  0.119 -0.005  0.008  203
I   2.31 -0.088 -0.073  0.104 -0.006  0.008  168
I   2.32 -0.082 -0.066  0.097 -0.005  0.007  174
I   2.33 -0.064 -0.084  0.142 -0.007  0.011  164
I   2.34 -0.054 -0.077  0.117 -0.006  0.009  176
I   2.35 -0.070 -0.088  0.115 -0.007  0.009  156
I   2.36 -0.063 -0.081  0.103 -0.007  0.009  142
I   2.37 -0.060 -0.076  0.098 -0.006  0.008  159
I   2.38 -0.058 -0.074  0.140 -0.006  0.012  144
I   2.39 -0.051 -0.103  0.090 -0.008  0.007  175
I   2.40 -0.069 -0.085  0.080 -0.007  0.006  155
I   2.41 -0.039 -0.093  0.131 -0.008  0.011  152
I   2.42 -0.076 -0.060  0.115 -0.005  0.009  162
I   2.43 -0.050 -0.099  0.114 -0.008  0.009  157
I   2.44 -0.055 -0.092  0.128 -0.008  0.011  143
I   2.45 -0.055 -0.074  0.107 -0.007  0.009  128
I   2.46 -0.049 -0.103  0.120 -0.008  0.010  149
I   2.47 -0.067 -0.080  0.083 -0.008  0.008  109
I   2.48 -0.054 -0.094  0.103 -0.008  0.009  134
I   2.49 -0.048 -0.103  0.092 -0.009  0.008  129
I   2.50 -0.070 -0.084  0.138 -0.008  0.013  120
I   2.51 -0.061 -0.083  0.128 -0.007  0.011  132
I   2.52 -0.065 -0.073  0.129 -0.007  0.012  119
I   2.53 -0.048 -0.083  0.060 -0.008  0.006   99
I   2.54 -0.052 -0.063  0.118 -0.006  0.011  110
I   2.55 -0.053 -0.089  0.109 -0.010  0.012   84
I   2.56 -0.047 -0.098  0.099 -0.009  0.009  112
I   2.57 -0.054 -0.088  0.158 -0.009  0.016   99
I   2.58 -0.043 -0.101  0.103 -0.010  0.010  107
I   2.59 -0.058 -0.074  0.105 -0.009  0.012   75
I   2.60 -0.079 -0.067  0.119 -0.008  0.014   77
I   2.61 -0.052 -0.085  0.113 -0.010  0.014   68
I   2.62 -0.043 -0.080  0.156 -0.008  0.016   90
I   2.63 -0.032 -0.101  0.144 -0.011  0.016   78
I   2.64 -0.046 -0.068  0.113 -0.007  0.012   91
I   2.65 -0.019 -0.134  0.148 -0.016  0.018   71
I   2.66 -0.035 -0.090  0.166 -0.010  0.018   86
I   2.67 -0.050 -0.073  0.099 -0.008  0.011   83
I   2.68 -0.045 -0.094  0.124 -0.012  0.015   66
I   2.69 -0.048 -0.062  0.136 -0.007  0.016   71
I   2.70 -0.064 -0.088  0.127 -0.011  0.015   67
I   2.71 -0.043 -0.054  0.152 -0.007  0.018   68
I   2.72 -0.033 -0.085  0.128 -0.010  0.015   70
I   2.73 -0.006 -0.098  0.178 -0.012  0.021   72
I   2.74 -0.043 -0.087  0.141 -0.010  0.017   69
I   2.75 -0.030 -0.117  0.168 -0.013  0.019   75
I   2.76 -0.059 -0.075  0.114 -0.008  0.013   79
I   2.77 -0.024 -0.104  0.125 -0.013  0.016   63
I   2.78 -0.023 -0.103  0.102 -0.015  0.015   45
I   2.79 -0.038 -0.086  0.122 -0.011  0.015   66
I   2.80 -0.028 -0.087  0.154 -0.012  0.020   57
I   2.81 -0.005 -0.093  0.086 -0.011  0.010   72
I   2.82 -0.036 -0.088  0.098 -0.011  0.012   63
I   2.83 -0.013 -0.109  0.148 -0.014  0.019   60
I   2.84 -0.009 -0.083  0.153 -0.010  0.018   70
I   2.85 -0.034 -0.066  0.104 -0.008  0.012   73
I   2.86 -0.019 -0.082  0.138 -0.009  0.016   76
I   2.87 -0.023 -0.090  0.105 -0.011  0.012   71
I   2.88 -0.006 -0.116  0.091 -0.012  0.010   88
I   2.89 -0.029 -0.060  0.069 -0.006  0.007   88
I   2.90 -0.031 -0.074  0.080 -0.008  0.008   95
I   2.91 -0.025 -0.073  0.111 -0.008  0.012   80
I   2.92 -0.047 -0.065  0.131 -0.007  0.014   86
I   2.93 -0.023 -0.107  0.107 -0.010  0.010  106
I   2.94 -0.013 -0.074  0.112 -0.007  0.010  117
I   2.95 -0.022 -0.089  0.091 -0.009  0.009  107
I   2.96 -0.049 -0.051  0.127 -0.005  0.012  106
I   2.97 -0.022 -0.084  0.075 -0.008  0.007  113
I   2.98 -0.025 -0.089  0.092 -0.009  0.009   99
I   2.99 -0.033 -0.079  0.107 -0.008  0.010  106
I   3.00 -0.022 -0.063  0.122 -0.006  0.011  115
I   3.01 -0.032 -0.078  0.058 -0.008  0.006  103
I   3.02 -0.010 -0.067  0.138 -0.007  0.014   98
I   3.03 -0.028 -0.085  0.131 -0.008  0.012  119
I   3.04 -0.011 -0.075  0.083 -0.007  0.008  119
I   3.05 -0.021 -0.089  0.092 -0.008  0.008  118
I   3.06 -0.033 -0.063  0.082 -0.006  0.007  121
I   3.07 -0.007 -0.090  0.063 -0.009  0.006  112
I   3.08 -0.035 -0.104  0.107 -0.010  0.011  101
I   3.09 -0.017 -0.066  0.127 -0.006  0.012  114
I   3.10 -0.005 -0.077  0.076 -0.007  0.007  123
I   3.11 -0.004 -0.054  0.090 -0.005  0.009  106
I   3.12 -0.015 -0.086  0.110 -0.009  0.011   96
I   3.13 -0.031 -0.056  0.100 -0.005  0.009  129
I   3.14 -0.010 -0.082  0.071 -0.007  0.006  143
I   3.15 -0.015 -0.092  0.079 -0.009  0.008  109
I   3.16 -0.020 -0.088  0.074 -0.009  0.008   95
I   3.17 -0.022 -0.071  0.073 -0.006  0.007  120
I   3.18 -0.038 -0.066  0.091 -0.007  0.009  100
I   3.19 -0.005 -0.090  0.091 -0.008  0.008  117
I   3.20 -0.008 -0.069  0.087 -0.006  0.008  127
I   3.21 -0.017 -0.064  0.113 -0.006  0.010  119
I   3.22 -0.008 -0.087  0.140 -0.008  0.013  113
I   3.23 -0.026 -0.071  0.091 -0.007  0.009   95
I   3.24 -0.024 -0.064  0.082 -0.006  0.008  103
I   3.25  0.004 -0.075  0.064 -0.007  0.006  101
I   3.26 -0.008 -0.073  0.083 -0.008  0.009   82
I   3.27 -0.022 -0.064  0.089 -0.007  0.010   86
I   3.28 -0.016 -0.050  0.078 -0.005  0.008  100
I   3.29 -0.009 -0.082  0.103 -0.009  0.011   85
I   3.30 -0.015 -0.080  0.098 -0.009  0.010   88
I   3.31 -0.031 -0.042  0.090 -0.005  0.010   83
I   3.32 -0.017 -0.076  0.106 -0.008  0.011   92
I   3.33 -0.036 -0.062  0.064 -0.007  0.007   75
I   3.34 -0.009 -0.064  0.066 -0.007  0.007   87
I   3.35 -0.027 -0.079  0.070 -0.009  0.008   80
I   3.36 -0.020 -0.069  0.091 -0.008  0.011   67
I   3.37 -0.046 -0.050  0.066 -0.006  0.008   74
I   3.38  0.001 -0.080  0.061 -0.009  0.007   73
I   3.39 -0.011 -0.063  0.061 -0.009  0.008   54
I   3.40 -0.017 -0.042  0.043 -0.006  0.006   47
I   3.41 -0.034 -0.054  0.047 -0.008  0.007   41
I   3.42 -0.001 -0.060  0.071 -0.008  0.010   52
I   3.43 -0.014 -0.088  0.077 -0.012  0.011   50
I   3.44  0.002 -0.071  0.104 -0.011  0.016   44
I   3.45 -0.006 -0.061  0.093 -0.010  0.015   36
I   3.46  0.030 -0.050  0.077 -0.008  0.012   42
I   3.47 -0.009 -0.097  0.073 -0.014  0.011   45
I   3.48 -0.033 -0.051  0.037 -0.007  0.005   48
I   3.49 -0.002 -0.047  0.056 -0.007  0.009   40
I   3.50 -0.007 -0.062  0.062 -0.011  0.011   32
I   3.51  0.010 -0.061  0.086 -0.010  0.013   41
I   3.52  0.028 -0.074  0.095 -0.011  0.014   46
I   3.53 -0.026 -0.046  0.094 -0.007  0.013   50
I   3.54  0.020 -0.064  0.044 -0.011  0.007   35
I   3.55 -0.013 -0.069  0.150 -0.011  0.023   41
I   3.56 -0.016 -0.060  0.109 -0.009  0.016   44
I   3.57  0.028 -0.093  0.051 -0.013  0.007   51
I   3.58  0.022 -0.086  0.080 -0.011  0.011   57
I   3.59 -0.006 -0.030  0.048 -0.005  0.007   42
I   3.60  0.016 -0.078  0.085 -0.012  0.012   46
I   3.61  0.019 -0.068  0.060 -0.009  0.008   56
I   3.62  0.014 -0.073  0.104 -0.009  0.012   70
I   3.63  0.038 -0.063  0.064 -0.008  0.009   56
I   3.64  0.022 -0.070  0.051 -0.010  0.007   53
I   3.65  0.019 -0.065  0.077 -0.009  0.011   51
I   3.66  0.044 -0.073  0.055 -0.009  0.007   63
I   3.67  0.018 -0.064  0.121 -0.008  0.015   64
I   3.68  0.032 -0.063  0.073 -0.009  0.010   55
I   3.69  0.054 -0.086  0.114 -0.012  0.016   52
I   3.70  0.025 -0.059  0.040 -0.008  0.006   48
I   3.71  0.009 -0.055  0.056 -0.007  0.008   55
I   3.72  0.024 -0.080  0.093 -0.011  0.013   55
I   3.73  0.028 -0.069  0.066 -0.010  0.009   51
I   3.74  0.046 -0.068  0.096 -0.009  0.013   51
I   3.75  0.035 -0.087  0.083 -0.011  0.011   58
I   3.76  0.059 -0.069  0.041 -0.010  0.006   49
I   3.77  0.025 -0.098  0.046 -0.014  0.007   46
I   3.78  0.032 -0.044  0.104 -0.006  0.013   62
I   3.79  0.012 -0.039  0.091 -0.006  0.013   48
I   3.80  0.050 -0.061  0.146 -0.010  0.024   37
I   3.81  0.052 -0.062  0.060 -0.008  0.008   54
I   3.82  0.062 -0.056  0.122 -0.007  0.016   59
I   3.83  0.040 -0.109  0.061 -0.019  0.011   32
I   3.84  0.057 -0.052  0.058 -0.008  0.009   41
I   3.85  0.010 -0.053  0.131 -0.008  0.019   48
I   3.86  0.031 -0.056  0.056 -0.011  0.011   27
I   3.87  0.025 -0.072  0.077 -0.012  0.013   34
I   3.88  0.048 -0.095  0.099 -0.013  0.014   53
I   3.89  0.041 -0.076  0.046 -0.012  0.007   39
I   3.90  0.005 -0.047  0.136 -0.008  0.023   36
I   3.91  0.055 -0.092  0.088 -0.019  0.018   23
I   3.92  0.019 -0.044  0.114 -0.008  0.021   29
I   3.93  0.050 -0.071  0.074 -0.010  0.011   47
I   3.94  0.059 -0.069  0.104 -0.013  0.019   30
I   3.95  0.070 -0.120  0.086 -0.020  0.014   36
I   3.96  0.058 -0.038  0.052 -0.006  0.009   34
I   3.97  0.057 -0.067  0.043 -0.015  0.010   19
I   3.98  0.035 -0.053  0.038 -0.011  0.008   21
I   3.99  0.032 -0.097  0.072 -0.017  0.013   33
I   4.00  0.065 -0.101  0.050 -0.021  0.010   23
I   4.01  0.046 -0.074  0.129 -0.015  0.026   24
I   4.02  0.062 -0.103  0.162 -0.019  0.031   28
I   4.03  0.055 -0.067  0.113 -0.012  0.021   29
I   4.04  0.029 -0.062  0.083 -0.011  0.015   33
I   4.05  0.021 -0.072  0.134 -0.013  0.025   30
I   4.06 -0.003 -0.060  0.152 -0.011  0.028   30
I   4.07  0.074 -0.118  0.122 -0.020  0.021   34
I   4.08  0.021 -0.024  0.058 -0.006  0.014   17
I   4.09  0.038 -0.057  0.091 -0.011  0.018   25
I   4.10  0.026 -0.050  0.044 -0.010  0.009   24
I   4.11  0.032 -0.075  0.111 -0.016  0.024   21
I   4.12  0.028 -0.076  0.142 -0.015  0.029   24
I   4.13  0.068 -0.043  0.118 -0.009  0.024   25
I   4.14  0.066 -0.125  0.100 -0.027  0.021   22
I   4.15  0.036 -0.072  0.086 -0.016  0.020   19
I   4.16  0.042 -0.077  0.110 -0.016  0.023   23
I   4.17  0.052 -0.178  0.039 -0.054  0.012   11
I   4.18  0.015 -0.019  0.075 -0.005  0.020   14
I   4.19  0.067 -0.079  0.048 -0.018  0.011   20
I   4.21  0.086 -0.149  0.025 -0.040  0.007   14
I   4.22  0.085 -0.051  0.053 -0.012  0.012   18
I   4.23  0.033 -0.058  0.096 -0.013  0.022   19
I   4.24  0.080 -0.179  0.085 -0.037  0.017   24
I   4.25  0.046 -0.069  0.041 -0.017  0.010   16
I   4.26  0.041 -0.078  0.098 -0.022  0.027   13
I   4.27  0.050 -0.073  0.078 -0.016  0.017   21
I   4.29  0.021 -0.024  0.097 -0.006  0.023   18
I   4.30  0.095 -0.060  0.098 -0.017  0.028   12
I   4.31  0.041 -0.090  0.129 -0.022  0.032   16
I   4.33  0.089 -0.053  0.070 -0.011  0.015   22
I   4.34  0.066 -0.067  0.043 -0.016  0.010   18
I   4.36  0.061 -0.053  0.162 -0.015  0.045   13
I   4.39  0.046 -0.122  0.038 -0.037  0.011   11
I   4.40  0.053 -0.091  0.089 -0.027  0.027   11
I   4.42  0.052 -0.085  0.077 -0.020  0.018   18
I   4.44  0.049 -0.144  0.024 -0.040  0.007   13
I   4.45  0.017 -0.094  0.099 -0.027  0.029   12
I   4.46  0.029 -0.040  0.059 -0.012  0.018   11
I   4.49  0.098 -0.057  0.089 -0.018  0.028   10
I   4.50  0.030 -0.057  0.038 -0.017  0.011   11
I   4.52  0.039 -0.068  0.092 -0.020  0.027   12
I   4.56  0.017 -0.051  0.061 -0.014  0.016   14
I   4.61  0.022 -0.039  0.213 -0.012  0.067   10
I   4.64  0.133 -0.152  0.106 -0.042  0.029   13
I   4.66  0.057 -0.075  0.058 -0.021  0.016   13
I   4.72  0.009 -0.076  0.066 -0.022  0.019   12
I   4.79  0.071 -0.125  0.076 -0.038  0.023   11
I   4.88  0.028 -0.111  0.103 -0.032  0.030   12
W1  1.50 -0.551 -0.138  0.210 -0.007  0.011  353
W1  1.51 -0.553 -0.151  0.184 -0.006  0.007  644
W1  1.52 -0.552 -0.148  0.198 -0.006  0.008  574
W1  1.53 -0.559 -0.154  0.171 -0.007  0.008  511
W1  1.54 -0.545 -0.146  0.191 -0.005  0.007  717
W1  1.55 -0.547 -0.153  0.221 -0.005  0.008  776
W1  1.56 -0.562 -0.137  0.153 -0.006  0.007  512
W1  1.57 -0.562 -0.143  0.216 -0.006  0.009  638
W1  1.58 -0.554 -0.158  0.186 -0.007  0.008  577
W1  1.59 -0.558 -0.143  0.200 -0.006  0.008  596
W1  1.60 -0.531 -0.186  0.232 -0.008  0.010  594
W1  1.61 -0.549 -0.155  0.234 -0.007  0.010  567
W1  1.62 -0.535 -0.178  0.264 -0.008  0.011  532
W1  1.63 -0.538 -0.173  0.233 -0.007  0.010  586
W1  1.64 -0.531 -0.190  0.229 -0.008  0.010  543
W1  1.65 -0.545 -0.172  0.245 -0.007  0.010  636
W1  1.66 -0.529 -0.195  0.257 -0.008  0.011  600
W1  1.67 -0.535 -0.182  0.198 -0.007  0.008  595
W1  1.68 -0.521 -0.190  0.245 -0.008  0.010  578
W1  1.69 -0.524 -0.192  0.211 -0.008  0.009  520
W1  1.70 -0.544 -0.179  0.251 -0.008  0.011  512
W1  1.71 -0.537 -0.205  0.256 -0.009  0.011  536
W1  1.72 -0.525 -0.168  0.224 -0.007  0.009  573
W1  1.73 -0.530 -0.180  0.198 -0.008  0.008  576
W1  1.74 -0.527 -0.165  0.233 -0.006  0.009  709
W1  1.75 -0.537 -0.184  0.226 -0.007  0.009  640
W1  1.76 -0.517 -0.200  0.228 -0.008  0.010  557
W1  1.77 -0.511 -0.178  0.224 -0.007  0.009  651
W1  1.78 -0.554 -0.155  0.230 -0.006  0.009  646
W1  1.79 -0.514 -0.185  0.220 -0.007  0.009  615
W1  1.80 -0.526 -0.192  0.232 -0.008  0.010  565
W1  1.81 -0.535 -0.174  0.205 -0.008  0.009  472
W1  1.82 -0.539 -0.159  0.239 -0.007  0.010  532
W1  1.83 -0.532 -0.168  0.232 -0.007  0.010  558
W1  1.84 -0.532 -0.177  0.209 -0.007  0.008  636
W1  1.85 -0.547 -0.150  0.254 -0.006  0.011  555
W1  1.86 -0.541 -0.169  0.198 -0.007  0.009  541
W1  1.87 -0.553 -0.163  0.247 -0.007  0.010  558
W1  1.88 -0.531 -0.174  0.220 -0.007  0.009  569
W1  1.89 -0.551 -0.160  0.240 -0.007  0.011  500
W1  1.90 -0.536 -0.165  0.217 -0.008  0.010  448
W1  1.91 -0.514 -0.187  0.245 -0.009  0.012  450
W1  1.92 -0.549 -0.165  0.216 -0.007  0.010  512
W1  1.93 -0.557 -0.162  0.177 -0.007  0.008  532
W1  1.94 -0.561 -0.151  0.222 -0.006  0.009  549
W1  1.95 -0.563 -0.159  0.212 -0.007  0.010  466
W1  1.96 -0.578 -0.167  0.203 -0.008  0.009  483
W1  1.97 -0.573 -0.136  0.187 -0.006  0.009  440
W1  1.98 -0.558 -0.148  0.221 -0.007  0.011  406
W1  1.99 -0.574 -0.158  0.262 -0.008  0.013  389
W1  2.00 -0.556 -0.158  0.267 -0.008  0.014  348
W1  2.01 -0.549 -0.201  0.226 -0.011  0.012  361
W1  2.02 -0.572 -0.156  0.228 -0.008  0.011  396
W1  2.03 -0.581 -0.151  0.230 -0.008  0.012  359
W1  2.04 -0.576 -0.150  0.183 -0.008  0.009  390
W1  2.05 -0.550 -0.153  0.227 -0.008  0.012  363
W1  2.06 -0.545 -0.157  0.218 -0.008  0.011  373
W1  2.07 -0.560 -0.134  0.186 -0.007  0.009  421
W1  2.08 -0.582 -0.139  0.227 -0.007  0.011  402
W1  2.09 -0.565 -0.159  0.212 -0.008  0.011  360
W1  2.10 -0.555 -0.138  0.235 -0.008  0.013  312
W1  2.11 -0.558 -0.153  0.225 -0.008  0.011  391
W1  2.12 -0.565 -0.160  0.194 -0.009  0.010  342
W1  2.13 -0.577 -0.169  0.259 -0.010  0.015  318
W1  2.14 -0.541 -0.156  0.247 -0.009  0.014  302
W1  2.15 -0.567 -0.164  0.206 -0.010  0.012  288
W1  2.16 -0.574 -0.153  0.242 -0.008  0.013  333
W1  2.17 -0.573 -0.149  0.226 -0.008  0.012  342
W1  2.18 -0.552 -0.159  0.197 -0.009  0.011  317
W1  2.19 -0.566 -0.132  0.209 -0.008  0.013  260
W1  2.20 -0.572 -0.168  0.239 -0.011  0.016  223
W1  2.21 -0.576 -0.149  0.238 -0.009  0.014  280
W1  2.22 -0.571 -0.159  0.157 -0.010  0.010  256
W1  2.23 -0.559 -0.190  0.221 -0.012  0.015  231
W1  2.24 -0.579 -0.146  0.206 -0.010  0.014  226
W1  2.25 -0.586 -0.133  0.219 -0.009  0.014  236
W1  2.26 -0.575 -0.160  0.266 -0.010  0.017  244
W1  2.27 -0.579 -0.149  0.290 -0.010  0.019  224
W1  2.28 -0.573 -0.161  0.173 -0.011  0.011  226
W1  2.29 -0.568 -0.154  0.180 -0.010  0.012  220
W1  2.30 -0.602 -0.131  0.234 -0.009  0.016  203
W1  2.31 -0.588 -0.143  0.200 -0.011  0.015  168
W1  2.32 -0.582 -0.133  0.227 -0.010  0.017  174
W1  2.33 -0.571 -0.178  0.223 -0.014  0.017  164
W1  2.34 -0.563 -0.150  0.252 -0.011  0.019  176
W1  2.35 -0.602 -0.136  0.258 -0.011  0.021  156
W1  2.36 -0.547 -0.163  0.255 -0.014  0.021  142
W1  2.37 -0.539 -0.171  0.190 -0.014  0.015  159
W1  2.38 -0.550 -0.160  0.314 -0.013  0.026  144
W1  2.39 -0.520 -0.149  0.199 -0.011  0.015  175
W1  2.40 -0.556 -0.186  0.265 -0.015  0.021  155
W1  2.41 -0.553 -0.151  0.287 -0.012  0.023  152
W1  2.42 -0.565 -0.158  0.315 -0.012  0.025  162
W1  2.43 -0.543 -0.170  0.157 -0.014  0.013  157
W1  2.44 -0.556 -0.171  0.296 -0.014  0.025  143
W1  2.45 -0.509 -0.171  0.247 -0.015  0.022  128
W1  2.46 -0.556 -0.195  0.281 -0.016  0.023  149
W1  2.47 -0.595 -0.131  0.267 -0.013  0.026  109
W1  2.48 -0.537 -0.209  0.230 -0.018  0.020  134
W1  2.49 -0.583 -0.159  0.205 -0.014  0.018  129
W1  2.50 -0.560 -0.159  0.179 -0.014  0.016  120
W1  2.51 -0.559 -0.155  0.170 -0.014  0.015  132
W1  2.52 -0.565 -0.141  0.290 -0.013  0.027  119
W1  2.53 -0.525 -0.204  0.140 -0.021  0.014   99
W1  2.54 -0.577 -0.147  0.283 -0.014  0.027  110
W1  2.55 -0.550 -0.243  0.344 -0.026  0.038   84
W1  2.56 -0.554 -0.127  0.283 -0.012  0.027  112
W1  2.57 -0.516 -0.222  0.267 -0.022  0.027   99
W1  2.58 -0.519 -0.182  0.461 -0.018  0.045  107
W1  2.59 -0.559 -0.203  0.301 -0.023  0.035   75
W1  2.60 -0.533 -0.170  0.288 -0.019  0.033   77
W1  2.61 -0.542 -0.209  0.262 -0.025  0.032   68
W1  2.62 -0.477 -0.240  0.362 -0.025  0.038   90
W1  2.63 -0.483 -0.190  0.411 -0.021  0.047   78
W1  2.64 -0.536 -0.191  0.267 -0.020  0.028   91
W1  2.65 -0.509 -0.193  0.427 -0.023  0.051   71
W1  2.66 -0.458 -0.218  0.430 -0.024  0.046   86
W1  2.67 -0.453 -0.227  0.245 -0.025  0.027   83
W1  2.68 -0.484 -0.238  0.377 -0.029  0.046   66
W1  2.69 -0.495 -0.203  0.495 -0.024  0.059   71
W1  2.70 -0.486 -0.242  0.210 -0.030  0.026   67
W1  2.71 -0.418 -0.301  0.323 -0.036  0.039   68
W1  2.72 -0.517 -0.139  0.336 -0.017  0.040   70
W1  2.73 -0.349 -0.335  0.498 -0.039  0.059   72
W1  2.74 -0.477 -0.249  0.295 -0.030  0.036   69
W1  2.75 -0.412 -0.211  0.548 -0.024  0.063   75
W1  2.76 -0.464 -0.170  0.152 -0.019  0.017   79
W1  2.77 -0.446 -0.202  0.270 -0.025  0.034   63
W1  2.78 -0.484 -0.167  0.242 -0.025  0.036   45
W1  2.79 -0.433 -0.231  0.158 -0.028  0.019   66
W1  2.80 -0.360 -0.261  0.138 -0.035  0.018   57
W1  2.81 -0.421 -0.203  0.172 -0.024  0.020   72
W1  2.82 -0.439 -0.173  0.241 -0.022  0.030   63
W1  2.83 -0.453 -0.233  0.370 -0.030  0.048   60
W1  2.84 -0.440 -0.217  0.500 -0.026  0.060   70
W1  2.85 -0.472 -0.201  0.213 -0.023  0.025   73
W1  2.86 -0.430 -0.190  0.162 -0.022  0.019   76
W1  2.87 -0.484 -0.188  0.318 -0.022  0.038   71
W1  2.88 -0.391 -0.267  0.323 -0.029  0.034   88
W1  2.89 -0.523 -0.116  0.228 -0.012  0.024   88
W1  2.90 -0.482 -0.173  0.259 -0.018  0.027   95
W1  2.91 -0.450 -0.192  0.335 -0.021  0.037   80
W1  2.92 -0.456 -0.174  0.312 -0.019  0.034   86
W1  2.93 -0.465 -0.178  0.260 -0.017  0.025  106
W1  2.94 -0.438 -0.205  0.259 -0.019  0.024  117
W1  2.95 -0.458 -0.224  0.255 -0.022  0.025  107
W1  2.96 -0.475 -0.173  0.358 -0.017  0.035  106
W1  2.97 -0.461 -0.191  0.163 -0.018  0.015  113
W1  2.98 -0.443 -0.223  0.318 -0.022  0.032   99
W1  2.99 -0.484 -0.161  0.249 -0.016  0.024  106
W1  3.00 -0.467 -0.147  0.299 -0.014  0.028  115
W1  3.01 -0.472 -0.179  0.252 -0.018  0.025  103
W1  3.02 -0.411 -0.260  0.323 -0.026  0.033   98
W1  3.03 -0.416 -0.200  0.232 -0.018  0.021  119
W1  3.04 -0.500 -0.184  0.272 -0.017  0.025  119
W1  3.05 -0.484 -0.181  0.312 -0.017  0.029  118
W1  3.06 -0.507 -0.157  0.236 -0.014  0.021  121
W1  3.07 -0.477 -0.218  0.200 -0.021  0.019  112
W1  3.08 -0.491 -0.199  0.281 -0.020  0.028  101
W1  3.09 -0.434 -0.192  0.207 -0.018  0.019  114
W1  3.10 -0.484 -0.146  0.308 -0.013  0.028  123
W1  3.11 -0.404 -0.246  0.200 -0.024  0.019  106
W1  3.12 -0.450 -0.208  0.306 -0.021  0.031   96
W1  3.13 -0.450 -0.192  0.282 -0.017  0.025  129
W1  3.14 -0.451 -0.214  0.202 -0.018  0.017  143
W1  3.15 -0.480 -0.197  0.165 -0.019  0.016  109
W1  3.16 -0.475 -0.201  0.176 -0.021  0.018   95
W1  3.17 -0.475 -0.198  0.264 -0.018  0.024  120
W1  3.18 -0.489 -0.194  0.252 -0.019  0.025  100
W1  3.19 -0.465 -0.166  0.283 -0.015  0.026  117
W1  3.20 -0.445 -0.205  0.230 -0.018  0.020  127
W1  3.21 -0.479 -0.158  0.316 -0.014  0.029  119
W1  3.22 -0.455 -0.195  0.318 -0.018  0.030  113
W1  3.23 -0.442 -0.169  0.316 -0.017  0.032   95
W1  3.24 -0.497 -0.151  0.253 -0.015  0.025  103
W1  3.25 -0.391 -0.246  0.187 -0.024  0.019  101
W1  3.26 -0.453 -0.190  0.195 -0.021  0.022   82
W1  3.27 -0.457 -0.171  0.162 -0.018  0.017   86
W1  3.28 -0.381 -0.230  0.197 -0.023  0.020  100
W1  3.29 -0.445 -0.173  0.307 -0.019  0.033   85
W1  3.30 -0.448 -0.132  0.198 -0.014  0.021   88
W1  3.31 -0.407 -0.179  0.304 -0.020  0.033   83
W1  3.32 -0.434 -0.201  0.220 -0.021  0.023   92
W1  3.33 -0.446 -0.213  0.154 -0.025  0.018   75
W1  3.34 -0.352 -0.207  0.247 -0.022  0.027   87
W1  3.35 -0.460 -0.165  0.217 -0.018  0.024   80
W1  3.36 -0.400 -0.163  0.153 -0.020  0.019   67
W1  3.37 -0.482 -0.170  0.227 -0.020  0.026   74
W1  3.38 -0.455 -0.165  0.286 -0.019  0.033   73
W1  3.39 -0.393 -0.187  0.216 -0.025  0.029   54
W1  3.40 -0.404 -0.160  0.251 -0.023  0.037   47
W1  3.41 -0.426 -0.251  0.281 -0.039  0.044   41
W1  3.42 -0.430 -0.160  0.328 -0.022  0.046   52
W1  3.43 -0.440 -0.171  0.169 -0.024  0.024   50
W1  3.44 -0.410 -0.249  0.281 -0.038  0.042   44
W1  3.45 -0.434 -0.151  0.232 -0.025  0.039   36
W1  3.46 -0.342 -0.211  0.069 -0.033  0.011   42
W1  3.47 -0.433 -0.123  0.136 -0.018  0.020   45
W1  3.48 -0.424 -0.147  0.160 -0.021  0.023   48
W1  3.49 -0.423 -0.224  0.097 -0.035  0.015   40
W1  3.50 -0.392 -0.250  0.175 -0.044  0.031   32
W1  3.51 -0.316 -0.238  0.313 -0.037  0.049   41
W1  3.52 -0.293 -0.245  0.205 -0.036  0.030   46
W1  3.53 -0.393 -0.176  0.142 -0.025  0.020   50
W1  3.54 -0.406 -0.162  0.227 -0.027  0.038   35
W1  3.55 -0.401 -0.126  0.319 -0.020  0.050   41
W1  3.56 -0.405 -0.181  0.236 -0.027  0.036   44
W1  3.57 -0.391 -0.142  0.163 -0.020  0.023   51
W1  3.58 -0.336 -0.250  0.235 -0.033  0.031   57
W1  3.59 -0.379 -0.164  0.159 -0.025  0.025   42
W1  3.60 -0.431 -0.138  0.218 -0.020  0.032   46
W1  3.61 -0.375 -0.162  0.385 -0.022  0.051   56
W1  3.62 -0.285 -0.237  0.264 -0.028  0.032   70
W1  3.63 -0.374 -0.164  0.292 -0.022  0.039   56
W1  3.64 -0.339 -0.266  0.144 -0.037  0.020   53
W1  3.65 -0.349 -0.189  0.143 -0.026  0.020   51
W1  3.66 -0.320 -0.192  0.246 -0.024  0.031   63
W1  3.67 -0.309 -0.234  0.260 -0.029  0.032   64
W1  3.68 -0.360 -0.135  0.159 -0.018  0.021   55
W1  3.69 -0.343 -0.196  0.402 -0.027  0.056   52
W1  3.70 -0.330 -0.229  0.273 -0.033  0.039   48
W1  3.71 -0.367 -0.182  0.196 -0.025  0.026   55
W1  3.72 -0.343 -0.262  0.205 -0.035  0.028   55
W1  3.73 -0.442 -0.101  0.280 -0.014  0.039   51
W1  3.74 -0.334 -0.181  0.272 -0.025  0.038   51
W1  3.75 -0.335 -0.182  0.226 -0.024  0.030   58
W1  3.76 -0.323 -0.179  0.214 -0.026  0.031   49
W1  3.77 -0.419 -0.169  0.212 -0.025  0.031   46
W1  3.78 -0.350 -0.161  0.202 -0.020  0.026   62
W1  3.79 -0.401 -0.165  0.204 -0.024  0.029   48
W1  3.80 -0.389 -0.182  0.321 -0.030  0.053   37
W1  3.81 -0.285 -0.196  0.213 -0.027  0.029   54
W1  3.82 -0.283 -0.250  0.207 -0.033  0.027   59
W1  3.83 -0.373 -0.315  0.203 -0.056  0.036   32
W1  3.84 -0.283 -0.158  0.217 -0.025  0.034   41
W1  3.85 -0.403 -0.139  0.316 -0.020  0.046   48
W1  3.86 -0.389 -0.174  0.221 -0.034  0.042   27
W1  3.87 -0.434 -0.152  0.190 -0.026  0.033   34
W1  3.88 -0.284 -0.186  0.223 -0.026  0.031   53
W1  3.89 -0.276 -0.272  0.262 -0.044  0.042   39
W1  3.90 -0.384 -0.128  0.207 -0.021  0.035   36
W1  3.91 -0.288 -0.159  0.407 -0.033  0.085   23
W1  3.92 -0.344 -0.191  0.354 -0.035  0.066   29
W1  3.93 -0.297 -0.205  0.300 -0.030  0.044   47
W1  3.94 -0.328 -0.195  0.299 -0.036  0.055   30
W1  3.95 -0.369 -0.134  0.408 -0.022  0.068   36
W1  3.96 -0.309 -0.064  0.227 -0.011  0.039   34
W1  3.97 -0.228 -0.319  0.123 -0.073  0.028   19
W1  3.98 -0.351 -0.109  0.260 -0.024  0.057   21
W1  3.99 -0.368 -0.162  0.203 -0.028  0.035   33
W1  4.00 -0.291 -0.213  0.227 -0.044  0.047   23
W1  4.01 -0.307 -0.156  0.248 -0.032  0.051   24
W1  4.02 -0.323 -0.158  0.245 -0.030  0.046   28
W1  4.03 -0.376 -0.187  0.299 -0.035  0.056   29
W1  4.04 -0.400 -0.165  0.292 -0.029  0.051   33
W1  4.05 -0.372 -0.132  0.366 -0.024  0.067   30
W1  4.06 -0.344 -0.195  0.274 -0.036  0.050   30
W1  4.07 -0.270 -0.222  0.193 -0.038  0.033   34
W1  4.08 -0.289 -0.215  0.189 -0.052  0.046   17
W1  4.09 -0.360 -0.212  0.141 -0.042  0.028   25
W1  4.10 -0.392 -0.121  0.181 -0.025  0.037   24
W1  4.11 -0.255 -0.273  0.187 -0.060  0.041   21
W1  4.12 -0.394 -0.105  0.364 -0.022  0.074   24
W1  4.13 -0.248 -0.238  0.385 -0.048  0.077   25
W1  4.14 -0.408 -0.123  0.275 -0.026  0.059   22
W1  4.15 -0.284 -0.200  0.116 -0.046  0.027   19
W1  4.16 -0.391 -0.080  0.082 -0.017  0.017   23
W1  4.17 -0.349 -0.229  0.417 -0.069  0.126   11
W1  4.18 -0.356 -0.121  0.341 -0.032  0.091   14
W1  4.19 -0.237 -0.302  0.168 -0.068  0.038   20
W1  4.21 -0.351 -0.115  0.319 -0.031  0.085   14
W1  4.22 -0.213 -0.194  0.119 -0.046  0.028   18
W1  4.23 -0.413 -0.116  0.123 -0.027  0.028   19
W1  4.24 -0.403 -0.052  0.347 -0.011  0.071   24
W1  4.25 -0.406 -0.129  0.133 -0.032  0.033   16
W1  4.26 -0.324 -0.077  0.250 -0.021  0.069   13
W1  4.27 -0.364 -0.122  0.260 -0.027  0.057   21
W1  4.29 -0.245 -0.141  0.182 -0.033  0.043   18
W1  4.30 -0.201 -0.263  0.136 -0.076  0.039   12
W1  4.31 -0.265 -0.226  0.086 -0.056  0.022   16
W1  4.33 -0.285 -0.174  0.183 -0.037  0.039   22
W1  4.34 -0.378 -0.106  0.168 -0.025  0.040   18
W1  4.36 -0.169 -0.323  0.164 -0.090  0.045   13
W1  4.39 -0.233 -0.199  0.298 -0.060  0.090   11
W1  4.40 -0.244 -0.290  0.039 -0.088  0.012   11
W1  4.42 -0.317 -0.103  0.181 -0.024  0.043   18
W1  4.44 -0.426 -0.203  0.117 -0.056  0.033   13
W1  4.45 -0.299 -0.060  0.094 -0.017  0.027   12
W1  4.46 -0.294 -0.161  0.315 -0.048  0.095   11
W1  4.49 -0.399 -0.027  0.512 -0.008  0.162   10
W1  4.50 -0.284 -0.114  0.349 -0.034  0.105   11
W1  4.52 -0.399 -0.109  0.197 -0.031  0.057   12
W1  4.56 -0.411 -0.241  0.259 -0.064  0.069   14
W1  4.61 -0.242 -0.218  0.227 -0.069  0.072   10
W1  4.64 -0.236 -0.371  0.172 -0.103  0.048   13
W1  4.66 -0.311 -0.173  0.052 -0.048  0.014   13
W1  4.72 -0.320 -0.181  0.113 -0.052  0.033   12
W1  4.79 -0.358 -0.107  0.094 -0.032  0.028   11
W1  4.88 -0.427 -0.213  0.294 -0.061  0.085   12
W2  1.50 -0.412 -0.147  0.183 -0.008  0.010  353
W2  1.51 -0.410 -0.159  0.179 -0.006  0.007  644
W2  1.52 -0.410 -0.156  0.185 -0.006  0.008  574
W2  1.53 -0.419 -0.153  0.168 -0.007  0.007  511
W2  1.54 -0.405 -0.164  0.180 -0.006  0.007  717
W2  1.55 -0.408 -0.146  0.194 -0.005  0.007  776
W2  1.56 -0.416 -0.152  0.140 -0.007  0.006  512
W2  1.57 -0.421 -0.153  0.177 -0.006  0.007  638
W2  1.58 -0.430 -0.152  0.189 -0.006  0.008  577
W2  1.59 -0.428 -0.141  0.203 -0.006  0.008  596
W2  1.60 -0.400 -0.166  0.212 -0.007  0.009  594
W2  1.61 -0.420 -0.158  0.237 -0.007  0.010  567
W2  1.62 -0.401 -0.195  0.231 -0.008  0.010  532
W2  1.63 -0.414 -0.166  0.221 -0.007  0.009  586
W2  1.64 -0.406 -0.192  0.209 -0.008  0.009  543
W2  1.65 -0.414 -0.180  0.228 -0.007  0.009  636
W2  1.66 -0.396 -0.188  0.236 -0.008  0.010  600
W2  1.67 -0.401 -0.174  0.195 -0.007  0.008  595
W2  1.68 -0.401 -0.204  0.229 -0.008  0.010  578
W2  1.69 -0.412 -0.168  0.242 -0.007  0.011  520
W2  1.70 -0.430 -0.156  0.243 -0.007  0.011  512
W2  1.71 -0.440 -0.161  0.269 -0.007  0.012  536
W2  1.72 -0.403 -0.189  0.216 -0.008  0.009  573
W2  1.73 -0.439 -0.148  0.218 -0.006  0.009  576
W2  1.74 -0.412 -0.165  0.221 -0.006  0.008  709
W2  1.75 -0.429 -0.175  0.213 -0.007  0.008  640
W2  1.76 -0.412 -0.212  0.225 -0.009  0.010  557
W2  1.77 -0.414 -0.181  0.239 -0.007  0.009  651
W2  1.78 -0.447 -0.168  0.215 -0.007  0.008  646
W2  1.79 -0.425 -0.163  0.237 -0.007  0.010  615
W2  1.80 -0.432 -0.176  0.236 -0.007  0.010  565
W2  1.81 -0.438 -0.176  0.232 -0.008  0.011  472
W2  1.82 -0.446 -0.157  0.212 -0.007  0.009  532
W2  1.83 -0.452 -0.153  0.232 -0.006  0.010  558
W2  1.84 -0.451 -0.167  0.218 -0.007  0.009  636
W2  1.85 -0.452 -0.172  0.212 -0.007  0.009  555
W2  1.86 -0.447 -0.174  0.196 -0.007  0.008  541
W2  1.87 -0.460 -0.167  0.232 -0.007  0.010  558
W2  1.88 -0.435 -0.183  0.222 -0.008  0.009  569
W2  1.89 -0.474 -0.152  0.223 -0.007  0.010  500
W2  1.90 -0.453 -0.173  0.216 -0.008  0.010  448
W2  1.91 -0.439 -0.184  0.242 -0.009  0.011  450
W2  1.92 -0.460 -0.171  0.211 -0.008  0.009  512
W2  1.93 -0.481 -0.152  0.194 -0.007  0.008  532
W2  1.94 -0.476 -0.165  0.206 -0.007  0.009  549
W2  1.95 -0.476 -0.176  0.193 -0.008  0.009  466
W2  1.96 -0.498 -0.153  0.184 -0.007  0.008  483
W2  1.97 -0.492 -0.159  0.174 -0.008  0.008  440
W2  1.98 -0.479 -0.159  0.217 -0.008  0.011  406
W2  1.99 -0.491 -0.173  0.244 -0.009  0.012  389
W2  2.00 -0.478 -0.167  0.251 -0.009  0.013  348
W2  2.01 -0.481 -0.170  0.238 -0.009  0.013  361
W2  2.02 -0.493 -0.137  0.234 -0.007  0.012  396
W2  2.03 -0.495 -0.166  0.200 -0.009  0.011  359
W2  2.04 -0.493 -0.134  0.186 -0.007  0.009  390
W2  2.05 -0.484 -0.149  0.254 -0.008  0.013  363
W2  2.06 -0.476 -0.150  0.196 -0.008  0.010  373
W2  2.07 -0.484 -0.148  0.179 -0.007  0.009  421
W2  2.08 -0.509 -0.149  0.225 -0.007  0.011  402
W2  2.09 -0.507 -0.145  0.217 -0.008  0.011  360
W2  2.10 -0.485 -0.159  0.195 -0.009  0.011  312
W2  2.11 -0.493 -0.150  0.224 -0.008  0.011  391
W2  2.12 -0.500 -0.165  0.173 -0.009  0.009  342
W2  2.13 -0.509 -0.162  0.205 -0.009  0.011  318
W2  2.14 -0.493 -0.156  0.249 -0.009  0.014  302
W2  2.15 -0.509 -0.153  0.199 -0.009  0.012  288
W2  2.16 -0.515 -0.163  0.223 -0.009  0.012  333
W2  2.17 -0.510 -0.164  0.184 -0.009  0.010  342
W2  2.18 -0.514 -0.149  0.217 -0.008  0.012  317
W2  2.19 -0.538 -0.115  0.224 -0.007  0.014  260
W2  2.20 -0.517 -0.174  0.190 -0.012  0.013  223
W2  2.21 -0.523 -0.170  0.241 -0.010  0.014  280
W2  2.22 -0.528 -0.141  0.179 -0.009  0.011  256
W2  2.23 -0.524 -0.181  0.206 -0.012  0.014  231
W2  2.24 -0.528 -0.141  0.181 -0.009  0.012  226
W2  2.25 -0.527 -0.173  0.193 -0.011  0.013  236
W2  2.26 -0.537 -0.134  0.231 -0.009  0.015  244
W2  2.27 -0.536 -0.132  0.234 -0.009  0.016  224
W2  2.28 -0.551 -0.131  0.177 -0.009  0.012  226
W2  2.29 -0.535 -0.124  0.183 -0.008  0.012  220
W2  2.30 -0.548 -0.138  0.199 -0.010  0.014  203
W2  2.31 -0.549 -0.168  0.156 -0.013  0.012  168
W2  2.32 -0.543 -0.154  0.221 -0.012  0.017  174
W2  2.33 -0.533 -0.175  0.178 -0.014  0.014  164
W2  2.34 -0.536 -0.119  0.185 -0.009  0.014  176
W2  2.35 -0.558 -0.142  0.192 -0.011  0.015  156
W2  2.36 -0.550 -0.141  0.263 -0.012  0.022  142
W2  2.37 -0.534 -0.142  0.193 -0.011  0.015  159
W2  2.38 -0.544 -0.137  0.308 -0.011  0.026  144
W2  2.39 -0.517 -0.178  0.202 -0.013  0.015  175
W2  2.40 -0.535 -0.203  0.262 -0.016  0.021  155
W2  2.41 -0.541 -0.157  0.265 -0.013  0.022  152
W2  2.42 -0.571 -0.145  0.260 -0.011  0.020  162
W2  2.43 -0.542 -0.174  0.189 -0.014  0.015  157
W2  2.44 -0.569 -0.139  0.263 -0.012  0.022  143
W2  2.45 -0.510 -0.180  0.210 -0.016  0.019  128
W2  2.46 -0.528 -0.205  0.248 -0.017  0.020  149
W2  2.47 -0.579 -0.120  0.187 -0.012  0.018  109
W2  2.48 -0.537 -0.180  0.260 -0.016  0.022  134
W2  2.49 -0.578 -0.122  0.236 -0.011  0.021  129
W2  2.50 -0.546 -0.207  0.169 -0.019  0.015  120
W2  2.51 -0.548 -0.179  0.191 -0.016  0.017  132
W2  2.52 -0.574 -0.131  0.276 -0.012  0.025  119
W2  2.53 -0.545 -0.164  0.190 -0.016  0.019   99
W2  2.54 -0.564 -0.182  0.264 -0.017  0.025  110
W2  2.55 -0.557 -0.182  0.412 -0.020  0.045   84
W2  2.56 -0.569 -0.092  0.348 -0.009  0.033  112
W2  2.57 -0.544 -0.166  0.328 -0.017  0.033   99
W2  2.58 -0.523 -0.189  0.412 -0.018  0.040  107
W2  2.59 -0.552 -0.184  0.234 -0.021  0.027   75
W2  2.60 -0.576 -0.155  0.281 -0.018  0.032   77
W2  2.61 -0.524 -0.191  0.166 -0.023  0.020   68
W2  2.62 -0.464 -0.216  0.250 -0.023  0.026   90
W2  2.63 -0.500 -0.169  0.358 -0.019  0.041   78
W2  2.64 -0.571 -0.144  0.229 -0.015  0.024   91
W2  2.65 -0.531 -0.195  0.383 -0.023  0.045   71
W2  2.66 -0.494 -0.193  0.353 -0.021  0.038   86
W2  2.67 -0.501 -0.208  0.237 -0.023  0.026   83
W2  2.68 -0.544 -0.134  0.391 -0.017  0.048   66
W2  2.69 -0.511 -0.164  0.486 -0.020  0.058   71
W2  2.70 -0.508 -0.254  0.183 -0.031  0.022   67
W2  2.71 -0.491 -0.257  0.386 -0.031  0.047   68
W2  2.72 -0.520 -0.196  0.197 -0.023  0.024   70
W2  2.73 -0.421 -0.325  0.511 -0.038  0.060   72
W2  2.74 -0.491 -0.203  0.139 -0.024  0.017   69
W2  2.75 -0.429 -0.254  0.344 -0.029  0.040   75
W2  2.76 -0.492 -0.141  0.144 -0.016  0.016   79
W2  2.77 -0.474 -0.205  0.191 -0.026  0.024   63
W2  2.78 -0.521 -0.240  0.230 -0.036  0.034   45
W2  2.79 -0.464 -0.183  0.260 -0.023  0.032   66
W2  2.80 -0.422 -0.178  0.208 -0.024  0.028   57
W2  2.81 -0.432 -0.194  0.149 -0.023  0.018   72
W2  2.82 -0.489 -0.149  0.222 -0.019  0.028   63
W2  2.83 -0.493 -0.164  0.328 -0.021  0.042   60
W2  2.84 -0.489 -0.162  0.550 -0.019  0.066   70
W2  2.85 -0.482 -0.190  0.157 -0.022  0.018   73
W2  2.86 -0.484 -0.207  0.239 -0.024  0.027   76
W2  2.87 -0.526 -0.142  0.292 -0.017  0.035   71
W2  2.88 -0.433 -0.214  0.255 -0.023  0.027   88
W2  2.89 -0.532 -0.114  0.137 -0.012  0.015   88
W2  2.90 -0.488 -0.209  0.202 -0.021  0.021   95
W2  2.91 -0.453 -0.189  0.289 -0.021  0.032   80
W2  2.92 -0.495 -0.172  0.282 -0.019  0.030   86
W2  2.93 -0.510 -0.166  0.184 -0.016  0.018  106
W2  2.94 -0.488 -0.202  0.209 -0.019  0.019  117
W2  2.95 -0.499 -0.168  0.199 -0.016  0.019  107
W2  2.96 -0.530 -0.148  0.321 -0.014  0.031  106
W2  2.97 -0.533 -0.144  0.179 -0.014  0.017  113
W2  2.98 -0.515 -0.190  0.313 -0.019  0.031   99
W2  2.99 -0.529 -0.182  0.276 -0.018  0.027  106
W2  3.00 -0.504 -0.165  0.221 -0.015  0.021  115
W2  3.01 -0.509 -0.160  0.215 -0.016  0.021  103
W2  3.02 -0.449 -0.239  0.281 -0.024  0.028   98
W2  3.03 -0.479 -0.207  0.258 -0.019  0.024  119
W2  3.04 -0.534 -0.178  0.253 -0.016  0.023  119
W2  3.05 -0.548 -0.174  0.229 -0.016  0.021  118
W2  3.06 -0.535 -0.190  0.199 -0.017  0.018  121
W2  3.07 -0.569 -0.171  0.205 -0.016  0.019  112
W2  3.08 -0.535 -0.190  0.285 -0.019  0.028  101
W2  3.09 -0.509 -0.177  0.208 -0.017  0.019  114
W2  3.10 -0.523 -0.171  0.249 -0.015  0.022  123
W2  3.11 -0.518 -0.180  0.220 -0.017  0.021  106
W2  3.12 -0.540 -0.169  0.314 -0.017  0.032   96
W2  3.13 -0.501 -0.234  0.240 -0.021  0.021  129
W2  3.14 -0.505 -0.203  0.202 -0.017  0.017  143
W2  3.15 -0.571 -0.114  0.192 -0.011  0.018  109
W2  3.16 -0.571 -0.156  0.200 -0.016  0.020   95
W2  3.17 -0.577 -0.127  0.321 -0.012  0.029  120
W2  3.18 -0.570 -0.206  0.219 -0.021  0.022  100
W2  3.19 -0.510 -0.196  0.193 -0.018  0.018  117
W2  3.20 -0.548 -0.153  0.279 -0.014  0.025  127
W2  3.21 -0.542 -0.179  0.289 -0.016  0.026  119
W2  3.22 -0.536 -0.193  0.306 -0.018  0.029  113
W2  3.23 -0.521 -0.170  0.255 -0.017  0.026   95
W2  3.24 -0.582 -0.138  0.276 -0.014  0.027  103
W2  3.25 -0.522 -0.134  0.206 -0.013  0.021  101
W2  3.26 -0.559 -0.178  0.224 -0.020  0.025   82
W2  3.27 -0.590 -0.154  0.224 -0.017  0.024   86
W2  3.28 -0.515 -0.188  0.243 -0.019  0.024  100
W2  3.29 -0.578 -0.218  0.267 -0.024  0.029   85
W2  3.30 -0.568 -0.178  0.144 -0.019  0.015   88
W2  3.31 -0.549 -0.189  0.262 -0.021  0.029   83
W2  3.32 -0.583 -0.156  0.214 -0.016  0.022   92
W2  3.33 -0.571 -0.194  0.122 -0.022  0.014   75
W2  3.34 -0.514 -0.207  0.304 -0.022  0.033   87
W2  3.35 -0.620 -0.135  0.191 -0.015  0.021   80
W2  3.36 -0.526 -0.155  0.158 -0.019  0.019   67
W2  3.37 -0.589 -0.212  0.220 -0.025  0.026   74
W2  3.38 -0.616 -0.107  0.213 -0.013  0.025   73
W2  3.39 -0.540 -0.133  0.144 -0.018  0.020   54
W2  3.40 -0.527 -0.128  0.285 -0.019  0.042   47
W2  3.41 -0.581 -0.185  0.231 -0.029  0.036   41
W2  3.42 -0.556 -0.189  0.296 -0.026  0.041   52
W2  3.43 -0.630 -0.122  0.162 -0.017  0.023   50
W2  3.44 -0.592 -0.144  0.274 -0.022  0.041   44
W2  3.45 -0.573 -0.185  0.254 -0.031  0.042   36
W2  3.46 -0.527 -0.169  0.152 -0.026  0.023   42
W2  3.47 -0.568 -0.164  0.123 -0.024  0.018   45
W2  3.48 -0.576 -0.093  0.154 -0.013  0.022   48
W2  3.49 -0.633 -0.158  0.212 -0.025  0.034   40
W2  3.50 -0.586 -0.144  0.246 -0.025  0.043   32
W2  3.51 -0.488 -0.278  0.316 -0.043  0.049   41
W2  3.52 -0.474 -0.207  0.218 -0.030  0.032   46
W2  3.53 -0.611 -0.144  0.258 -0.020  0.037   50
W2  3.54 -0.570 -0.183  0.203 -0.031  0.034   35
W2  3.55 -0.550 -0.197  0.308 -0.031  0.048   41
W2  3.56 -0.581 -0.105  0.210 -0.016  0.032   44
W2  3.57 -0.556 -0.146  0.145 -0.020  0.020   51
W2  3.58 -0.514 -0.214  0.234 -0.028  0.031   57
W2  3.59 -0.538 -0.167  0.117 -0.026  0.018   42
W2  3.60 -0.562 -0.210  0.180 -0.031  0.027   46
W2  3.61 -0.521 -0.227  0.329 -0.030  0.044   56
W2  3.62 -0.489 -0.224  0.224 -0.027  0.027   70
W2  3.63 -0.508 -0.256  0.279 -0.034  0.037   56
W2  3.64 -0.538 -0.214  0.214 -0.029  0.029   53
W2  3.65 -0.574 -0.132  0.216 -0.019  0.030   51
W2  3.66 -0.504 -0.147  0.289 -0.018  0.036   63
W2  3.67 -0.518 -0.179  0.255 -0.022  0.032   64
W2  3.68 -0.542 -0.184  0.199 -0.025  0.027   55
W2  3.69 -0.523 -0.216  0.368 -0.030  0.051   52
W2  3.70 -0.493 -0.273  0.297 -0.039  0.043   48
W2  3.71 -0.510 -0.231  0.183 -0.031  0.025   55
W2  3.72 -0.520 -0.258  0.255 -0.035  0.034   55
W2  3.73 -0.618 -0.128  0.326 -0.018  0.046   51
W2  3.74 -0.524 -0.195  0.252 -0.027  0.035   51
W2  3.75 -0.534 -0.179  0.242 -0.023  0.032   58
W2  3.76 -0.513 -0.232  0.199 -0.033  0.028   49
W2  3.77 -0.570 -0.202  0.303 -0.030  0.045   46
W2  3.78 -0.545 -0.178  0.201 -0.023  0.026   62
W2  3.79 -0.578 -0.183  0.225 -0.026  0.032   48
W2  3.80 -0.510 -0.235  0.202 -0.039  0.033   37
W2  3.81 -0.500 -0.173  0.262 -0.024  0.036   54
W2  3.82 -0.509 -0.162  0.316 -0.021  0.041   59
W2  3.83 -0.650 -0.177  0.169 -0.031  0.030   32
W2  3.84 -0.495 -0.222  0.205 -0.035  0.032   41
W2  3.85 -0.591 -0.230  0.244 -0.033  0.035   48
W2  3.86 -0.626 -0.104  0.225 -0.020  0.043   27
W2  3.87 -0.634 -0.181  0.239 -0.031  0.041   34
W2  3.88 -0.490 -0.203  0.215 -0.028  0.030   53
W2  3.89 -0.462 -0.257  0.237 -0.041  0.038   39
W2  3.90 -0.550 -0.126  0.152 -0.021  0.025   36
W2  3.91 -0.555 -0.118  0.439 -0.025  0.092   23
W2  3.92 -0.543 -0.233  0.325 -0.043  0.060   29
W2  3.93 -0.507 -0.239  0.401 -0.035  0.058   47
W2  3.94 -0.605 -0.125  0.508 -0.023  0.093   30
W2  3.95 -0.524 -0.163  0.283 -0.027  0.047   36
W2  3.96 -0.462 -0.107  0.162 -0.018  0.028   34
W2  3.97 -0.442 -0.230  0.114 -0.053  0.026   19
W2  3.98 -0.581 -0.105  0.127 -0.023  0.028   21
W2  3.99 -0.591 -0.145  0.254 -0.025  0.044   33
W2  4.00 -0.480 -0.166  0.283 -0.035  0.059   23
W2  4.01 -0.482 -0.225  0.252 -0.046  0.051   24
W2  4.02 -0.502 -0.178  0.229 -0.034  0.043   28
W2  4.03 -0.603 -0.184  0.215 -0.034  0.040   29
W2  4.04 -0.572 -0.255  0.138 -0.044  0.024   33
W2  4.05 -0.554 -0.127  0.383 -0.023  0.070   30
W2  4.06 -0.522 -0.202  0.214 -0.037  0.039   30
W2  4.07 -0.498 -0.302  0.245 -0.052  0.042   34
W2  4.08 -0.496 -0.151  0.145 -0.037  0.035   17
W2  4.09 -0.517 -0.216  0.206 -0.043  0.041   25
W2  4.10 -0.570 -0.179  0.190 -0.037  0.039   24
W2  4.11 -0.398 -0.395  0.138 -0.086  0.030   21
W2  4.12 -0.592 -0.092  0.442 -0.019  0.090   24
W2  4.13 -0.526 -0.172  0.492 -0.034  0.098   25
W2  4.14 -0.615 -0.125  0.302 -0.027  0.064   22
W2  4.15 -0.548 -0.147  0.247 -0.034  0.057   19
W2  4.16 -0.630 -0.073  0.202 -0.015  0.042   23
W2  4.17 -0.559 -0.137  0.306 -0.041  0.092   11
W2  4.18 -0.563 -0.030  0.296 -0.008  0.079   14
W2  4.19 -0.461 -0.256  0.214 -0.057  0.048   20
W2  4.21 -0.504 -0.219  0.300 -0.059  0.080   14
W2  4.22 -0.444 -0.134  0.214 -0.032  0.050   18
W2  4.23 -0.555 -0.121  0.023 -0.028  0.005   19
W2  4.24 -0.566 -0.178  0.207 -0.036  0.042   24
W2  4.25 -0.554 -0.244  0.114 -0.061  0.028   16
W2  4.26 -0.446 -0.216  0.166 -0.060  0.046   13
W2  4.27 -0.479 -0.254  0.204 -0.055  0.045   21
W2  4.29 -0.418 -0.239  0.129 -0.056  0.030   18
W2  4.30 -0.390 -0.275  0.218 -0.079  0.063   12
W2  4.31 -0.446 -0.180  0.066 -0.045  0.016   16
W2  4.33 -0.505 -0.134  0.212 -0.029  0.045   22
W2  4.34 -0.495 -0.169  0.168 -0.040  0.040   18
W2  4.36 -0.448 -0.100  0.323 -0.028  0.089   13
W2  4.39 -0.484 -0.161  0.294 -0.049  0.089   11
W2  4.40 -0.514 -0.335  0.249 -0.101  0.075   11
W2  4.42 -0.553 -0.117  0.171 -0.028  0.040   18
W2  4.44 -0.613 -0.185  0.147 -0.051  0.041   13
W2  4.45 -0.537 -0.106  0.123 -0.031  0.036   12
W2  4.46 -0.556 -0.061  0.350 -0.018  0.105   11
W2  4.49 -0.477 -0.221  0.340 -0.070  0.107   10
W2  4.50 -0.435 -0.255  0.312 -0.077  0.094   11
W2  4.52 -0.564 -0.125  0.126 -0.036  0.036   12
W2  4.56 -0.677 -0.132  0.368 -0.035  0.098   14
W2  4.61 -0.499 -0.136  0.551 -0.043  0.174   10
W2  4.64 -0.468 -0.229  0.104 -0.064  0.029   13
W2  4.66 -0.556 -0.059  0.132 -0.016  0.037   13
W2  4.72 -0.494 -0.285  0.130 -0.082  0.037   12
W2  4.79 -0.532 -0.263  0.081 -0.079  0.024   11
W2  4.88 -0.548 -0.250  0.196 -0.072  0.057   12
W3  1.50 -0.310 -0.160  0.209 -0.009  0.011  353
W3  1.51 -0.313 -0.163  0.209 -0.006  0.008  644
W3  1.52 -0.313 -0.197  0.213 -0.008  0.009  574
W3  1.53 -0.314 -0.194  0.199 -0.009  0.009  511
W3  1.54 -0.302 -0.200  0.218 -0.007  0.008  717
W3  1.55 -0.306 -0.162  0.238 -0.006  0.009  776
W3  1.56 -0.297 -0.197  0.167 -0.009  0.007  512
W3  1.57 -0.320 -0.161  0.198 -0.006  0.008  638
W3  1.58 -0.312 -0.186  0.206 -0.008  0.009  577
W3  1.59 -0.304 -0.183  0.205 -0.007  0.008  596
W3  1.60 -0.274 -0.183  0.239 -0.007  0.010  594
W3  1.61 -0.295 -0.178  0.260 -0.007  0.011  567
W3  1.62 -0.283 -0.188  0.267 -0.008  0.012  532
W3  1.63 -0.290 -0.185  0.250 -0.008  0.010  586
W3  1.64 -0.282 -0.192  0.229 -0.008  0.010  543
W3  1.65 -0.289 -0.200  0.232 -0.008  0.009  636
W3  1.66 -0.270 -0.207  0.269 -0.008  0.011  600
W3  1.67 -0.260 -0.218  0.223 -0.009  0.009  595
W3  1.68 -0.262 -0.233  0.260 -0.010  0.011  578
W3  1.69 -0.277 -0.198  0.287 -0.009  0.013  520
W3  1.70 -0.287 -0.191  0.234 -0.008  0.010  512
W3  1.71 -0.285 -0.199  0.302 -0.009  0.013  536
W3  1.72 -0.256 -0.205  0.254 -0.009  0.011  573
W3  1.73 -0.271 -0.204  0.241 -0.008  0.010  576
W3  1.74 -0.247 -0.207  0.216 -0.008  0.008  709
W3  1.75 -0.252 -0.218  0.225 -0.009  0.009  640
W3  1.76 -0.231 -0.236  0.244 -0.010  0.010  557
W3  1.77 -0.229 -0.221  0.230 -0.009  0.009  651
W3  1.78 -0.276 -0.185  0.255 -0.007  0.010  646
W3  1.79 -0.248 -0.202  0.243 -0.008  0.010  615
W3  1.80 -0.248 -0.197  0.221 -0.008  0.009  565
W3  1.81 -0.268 -0.193  0.239 -0.009  0.011  472
W3  1.82 -0.278 -0.159  0.256 -0.007  0.011  532
W3  1.83 -0.249 -0.209  0.243 -0.009  0.010  558
W3  1.84 -0.254 -0.190  0.223 -0.008  0.009  636
W3  1.85 -0.258 -0.200  0.234 -0.009  0.010  555
W3  1.86 -0.257 -0.203  0.236 -0.009  0.010  541
W3  1.87 -0.260 -0.197  0.258 -0.008  0.011  558
W3  1.88 -0.235 -0.194  0.243 -0.008  0.010  569
W3  1.89 -0.273 -0.171  0.282 -0.008  0.013  500
W3  1.90 -0.241 -0.220  0.226 -0.010  0.011  448
W3  1.91 -0.237 -0.203  0.266 -0.010  0.013  450
W3  1.92 -0.263 -0.170  0.245 -0.008  0.011  512
W3  1.93 -0.267 -0.183  0.231 -0.008  0.010  532
W3  1.94 -0.268 -0.185  0.222 -0.008  0.009  549
W3  1.95 -0.256 -0.185  0.202 -0.009  0.009  466
W3  1.96 -0.278 -0.192  0.228 -0.009  0.010  483
W3  1.97 -0.258 -0.188  0.223 -0.009  0.011  440
W3  1.98 -0.271 -0.186  0.247 -0.009  0.012  406
W3  1.99 -0.246 -0.188  0.243 -0.010  0.012  389
W3  2.00 -0.235 -0.205  0.249 -0.011  0.013  348
W3  2.01 -0.248 -0.213  0.241 -0.011  0.013  361
W3  2.02 -0.243 -0.192  0.234 -0.010  0.012  396
W3  2.03 -0.267 -0.194  0.210 -0.010  0.011  359
W3  2.04 -0.255 -0.181  0.219 -0.009  0.011  390
W3  2.05 -0.235 -0.222  0.250 -0.012  0.013  363
W3  2.06 -0.219 -0.207  0.225 -0.011  0.012  373
W3  2.07 -0.242 -0.167  0.214 -0.008  0.010  421
W3  2.08 -0.245 -0.201  0.239 -0.010  0.012  402
W3  2.09 -0.260 -0.172  0.226 -0.009  0.012  360
W3  2.10 -0.236 -0.178  0.235 -0.010  0.013  312
W3  2.11 -0.232 -0.189  0.232 -0.010  0.012  391
W3  2.12 -0.258 -0.177  0.221 -0.010  0.012  342
W3  2.13 -0.263 -0.169  0.284 -0.009  0.016  318
W3  2.14 -0.231 -0.164  0.291 -0.009  0.017  302
W3  2.15 -0.228 -0.161  0.196 -0.010  0.012  288
W3  2.16 -0.249 -0.178  0.215 -0.010  0.012  333
W3  2.17 -0.267 -0.192  0.227 -0.010  0.012  342
W3  2.18 -0.235 -0.185  0.205 -0.010  0.011  317
W3  2.19 -0.279 -0.153  0.248 -0.009  0.015  260
W3  2.20 -0.240 -0.223  0.198 -0.015  0.013  223
W3  2.21 -0.240 -0.225  0.246 -0.013  0.015  280
W3  2.22 -0.280 -0.199  0.241 -0.012  0.015  256
W3  2.23 -0.273 -0.208  0.212 -0.014  0.014  231
W3  2.24 -0.280 -0.171  0.243 -0.011  0.016  226
W3  2.25 -0.258 -0.217  0.264 -0.014  0.017  236
W3  2.26 -0.275 -0.171  0.273 -0.011  0.017  244
W3  2.27 -0.272 -0.165  0.213 -0.011  0.014  224
W3  2.28 -0.262 -0.174  0.171 -0.012  0.011  226
W3  2.29 -0.280 -0.141  0.283 -0.010  0.019  220
W3  2.30 -0.279 -0.199  0.217 -0.014  0.015  203
W3  2.31 -0.280 -0.182  0.195 -0.014  0.015  168
W3  2.32 -0.268 -0.172  0.206 -0.013  0.016  174
W3  2.33 -0.254 -0.206  0.194 -0.016  0.015  164
W3  2.34 -0.268 -0.138  0.251 -0.010  0.019  176
W3  2.35 -0.284 -0.151  0.286 -0.012  0.023  156
W3  2.36 -0.246 -0.183  0.240 -0.015  0.020  142
W3  2.37 -0.270 -0.188  0.260 -0.015  0.021  159
W3  2.38 -0.247 -0.155  0.284 -0.013  0.024  144
W3  2.39 -0.234 -0.190  0.255 -0.014  0.019  175
W3  2.40 -0.262 -0.208  0.283 -0.017  0.023  155
W3  2.41 -0.252 -0.187  0.210 -0.015  0.017  152
W3  2.42 -0.267 -0.177  0.279 -0.014  0.022  162
W3  2.43 -0.210 -0.253  0.200 -0.020  0.016  157
W3  2.44 -0.251 -0.151  0.249 -0.013  0.021  143
W3  2.45 -0.201 -0.215  0.233 -0.019  0.021  128
W3  2.46 -0.229 -0.234  0.289 -0.019  0.024  149
W3  2.47 -0.273 -0.206  0.233 -0.020  0.022  109
W3  2.48 -0.235 -0.207  0.212 -0.018  0.018  134
W3  2.49 -0.267 -0.188  0.261 -0.017  0.023  129
W3  2.50 -0.259 -0.165  0.237 -0.015  0.022  120
W3  2.51 -0.239 -0.212  0.233 -0.018  0.020  132
W3  2.52 -0.286 -0.120  0.281 -0.011  0.026  119
W3  2.53 -0.247 -0.165  0.259 -0.017  0.026   99
W3  2.54 -0.260 -0.182  0.301 -0.017  0.029  110
W3  2.55 -0.210 -0.239  0.473 -0.026  0.052   84
W3  2.56 -0.209 -0.242  0.303 -0.023  0.029  112
W3  2.57 -0.229 -0.205  0.271 -0.021  0.027   99
W3  2.58 -0.185 -0.268  0.268 -0.026  0.026  107
W3  2.59 -0.220 -0.199  0.199 -0.023  0.023   75
W3  2.60 -0.252 -0.267  0.295 -0.030  0.034   77
W3  2.61 -0.252 -0.175  0.264 -0.021  0.032   68
W3  2.62 -0.145 -0.231  0.366 -0.024  0.039   90
W3  2.63 -0.108 -0.352  0.236 -0.040  0.027   78
W3  2.64 -0.265 -0.196  0.272 -0.021  0.029   91
W3  2.65 -0.140 -0.317  0.319 -0.038  0.038   71
W3  2.66 -0.143 -0.314  0.346 -0.034  0.037   86
W3  2.67 -0.146 -0.265  0.267 -0.029  0.029   83
W3  2.68 -0.252 -0.160  0.303 -0.020  0.037   66
W3  2.69 -0.190 -0.229  0.550 -0.027  0.065   71
W3  2.70 -0.193 -0.266  0.171 -0.032  0.021   67
W3  2.71 -0.143 -0.306  0.270 -0.037  0.033   68
W3  2.72 -0.179 -0.217  0.274 -0.026  0.033   70
W3  2.73 -0.140 -0.301  0.560 -0.035  0.066   72
W3  2.74 -0.181 -0.248  0.257 -0.030  0.031   69
W3  2.75 -0.107 -0.332  0.322 -0.038  0.037   75
W3  2.76 -0.216 -0.203  0.251 -0.023  0.028   79
W3  2.77 -0.199 -0.249  0.276 -0.031  0.035   63
W3  2.78 -0.165 -0.215  0.266 -0.032  0.040   45
W3  2.79 -0.191 -0.222  0.342 -0.027  0.042   66
W3  2.80 -0.103 -0.269  0.232 -0.036  0.031   57
W3  2.81 -0.196 -0.175  0.258 -0.021  0.030   72
W3  2.82 -0.237 -0.202  0.300 -0.025  0.038   63
W3  2.83 -0.174 -0.210  0.187 -0.027  0.024   60
W3  2.84 -0.210 -0.238  0.587 -0.028  0.070   70
W3  2.85 -0.194 -0.295  0.228 -0.035  0.027   73
W3  2.86 -0.159 -0.227  0.200 -0.026  0.023   76
W3  2.87 -0.209 -0.190  0.267 -0.023  0.032   71
W3  2.88 -0.127 -0.277  0.231 -0.030  0.025   88
W3  2.89 -0.218 -0.200  0.176 -0.021  0.019   88
W3  2.90 -0.160 -0.225  0.245 -0.023  0.025   95
W3  2.91 -0.135 -0.232  0.252 -0.026  0.028   80
W3  2.92 -0.181 -0.283  0.298 -0.031  0.032   86
W3  2.93 -0.213 -0.238  0.286 -0.023  0.028  106
W3  2.94 -0.171 -0.222  0.179 -0.021  0.017  117
W3  2.95 -0.205 -0.190  0.285 -0.018  0.028  107
W3  2.96 -0.194 -0.223  0.190 -0.022  0.018  106
W3  2.97 -0.163 -0.255  0.177 -0.024  0.017  113
W3  2.98 -0.160 -0.240  0.327 -0.024  0.033   99
W3  2.99 -0.205 -0.188  0.283 -0.018  0.028  106
W3  3.00 -0.227 -0.171  0.324 -0.016  0.030  115
W3  3.01 -0.192 -0.172  0.199 -0.017  0.020  103
W3  3.02 -0.113 -0.214  0.228 -0.022  0.023   98
W3  3.03 -0.174 -0.219  0.304 -0.020  0.028  119
W3  3.04 -0.172 -0.205  0.179 -0.019  0.016  119
W3  3.05 -0.230 -0.175  0.300 -0.016  0.028  118
W3  3.06 -0.220 -0.201  0.230 -0.018  0.021  121
W3  3.07 -0.219 -0.171  0.224 -0.016  0.021  112
W3  3.08 -0.177 -0.218  0.329 -0.022  0.033  101
W3  3.09 -0.158 -0.196  0.216 -0.018  0.020  114
W3  3.10 -0.148 -0.248  0.260 -0.022  0.023  123
W3  3.11 -0.185 -0.139  0.196 -0.013  0.019  106
W3  3.12 -0.145 -0.239  0.227 -0.024  0.023   96
W3  3.13 -0.199 -0.186  0.402 -0.016  0.035  129
W3  3.14 -0.155 -0.234  0.230 -0.020  0.019  143
W3  3.15 -0.220 -0.204  0.228 -0.020  0.022  109
W3  3.16 -0.226 -0.195  0.265 -0.020  0.027   95
W3  3.17 -0.192 -0.174  0.206 -0.016  0.019  120
W3  3.18 -0.221 -0.155  0.299 -0.015  0.030  100
W3  3.19 -0.175 -0.170  0.207 -0.016  0.019  117
W3  3.20 -0.198 -0.223  0.310 -0.020  0.027  127
W3  3.21 -0.156 -0.257  0.320 -0.024  0.029  119
W3  3.22 -0.143 -0.222  0.203 -0.021  0.019  113
W3  3.23 -0.205 -0.228  0.287 -0.023  0.029   95
W3  3.24 -0.169 -0.229  0.230 -0.023  0.023  103
W3  3.25 -0.139 -0.220  0.198 -0.022  0.020  101
W3  3.26 -0.188 -0.192  0.218 -0.021  0.024   82
W3  3.27 -0.165 -0.209  0.210 -0.022  0.023   86
W3  3.28 -0.173 -0.224  0.250 -0.022  0.025  100
W3  3.29 -0.131 -0.177  0.175 -0.019  0.019   85
W3  3.30 -0.241 -0.189  0.206 -0.020  0.022   88
W3  3.31 -0.131 -0.187  0.332 -0.021  0.036   83
W3  3.32 -0.188 -0.188  0.258 -0.020  0.027   92
W3  3.33 -0.256 -0.224  0.188 -0.026  0.022   75
W3  3.34 -0.109 -0.192  0.138 -0.021  0.015   87
W3  3.35 -0.221 -0.196  0.232 -0.022  0.026   80
W3  3.36 -0.202 -0.250  0.280 -0.031  0.034   67
W3  3.37 -0.248 -0.186  0.202 -0.022  0.023   74
W3  3.38 -0.184 -0.158  0.243 -0.018  0.028   73
W3  3.39 -0.206 -0.156  0.248 -0.021  0.034   54
W3  3.40 -0.184 -0.222  0.161 -0.032  0.023   47
W3  3.41 -0.173 -0.281  0.229 -0.044  0.036   41
W3  3.42 -0.158 -0.238  0.304 -0.033  0.042   52
W3  3.43 -0.257 -0.199  0.131 -0.028  0.019   50
W3  3.44 -0.242 -0.095  0.406 -0.014  0.061   44
W3  3.45 -0.135 -0.307  0.134 -0.051  0.022   36
W3  3.46 -0.093 -0.173  0.159 -0.027  0.025   42
W3  3.47 -0.279 -0.131  0.245 -0.020  0.037   45
W3  3.48 -0.251 -0.148  0.190 -0.021  0.027   48
W3  3.49 -0.211 -0.168  0.186 -0.027  0.029   40
W3  3.50 -0.228 -0.220  0.167 -0.039  0.029   32
W3  3.51 -0.159 -0.243  0.286 -0.038  0.045   41
W3  3.52 -0.140 -0.235  0.335 -0.035  0.049   46
W3  3.53 -0.257 -0.206  0.388 -0.029  0.055   50
W3  3.54 -0.172 -0.166  0.278 -0.028  0.047   35
W3  3.55 -0.117 -0.268  0.336 -0.042  0.052   41
W3  3.56 -0.195 -0.136  0.156 -0.021  0.023   44
W3  3.57 -0.188 -0.200  0.263 -0.028  0.037   51
W3  3.58 -0.170 -0.223  0.218 -0.030  0.029   57
W3  3.59 -0.136 -0.173  0.172 -0.027  0.027   42
W3  3.60 -0.134 -0.178  0.147 -0.026  0.022   46
W3  3.61 -0.125 -0.276  0.235 -0.037  0.031   56
W3  3.62 -0.116 -0.128  0.235 -0.015  0.028   70
W3  3.63 -0.157 -0.227  0.266 -0.030  0.036   56
W3  3.64 -0.137 -0.264  0.305 -0.036  0.042   53
W3  3.65 -0.139 -0.233  0.150 -0.033  0.021   51
W3  3.66 -0.071 -0.275  0.231 -0.035  0.029   63
W3  3.67 -0.133 -0.279  0.224 -0.035  0.028   64
W3  3.68 -0.138 -0.216  0.296 -0.029  0.040   55
W3  3.69 -0.100 -0.213  0.270 -0.030  0.038   52
W3  3.70 -0.153 -0.162  0.211 -0.023  0.030   48
W3  3.71 -0.150 -0.278  0.225 -0.037  0.030   55
W3  3.72 -0.121 -0.186  0.184 -0.025  0.025   55
W3  3.73 -0.154 -0.094  0.231 -0.013  0.032   51
W3  3.74 -0.122 -0.263  0.195 -0.037  0.027   51
W3  3.75 -0.134 -0.249  0.195 -0.033  0.026   58
W3  3.76 -0.123 -0.155  0.236 -0.022  0.034   49
W3  3.77 -0.217 -0.174  0.298 -0.026  0.044   46
W3  3.78 -0.193 -0.197  0.302 -0.025  0.038   62
W3  3.79 -0.182 -0.179  0.227 -0.026  0.033   48
W3  3.80 -0.148 -0.226  0.582 -0.037  0.096   37
W3  3.81 -0.165 -0.153  0.232 -0.021  0.032   54
W3  3.82 -0.148 -0.216  0.296 -0.028  0.039   59
W3  3.83 -0.176 -0.153  0.192 -0.027  0.034   32
W3  3.84 -0.148 -0.189  0.237 -0.030  0.037   41
W3  3.85 -0.210 -0.195  0.301 -0.028  0.043   48
W3  3.86 -0.190 -0.163  0.191 -0.031  0.037   27
W3  3.87 -0.292 -0.111  0.228 -0.019  0.039   34
W3  3.88 -0.149 -0.224  0.233 -0.031  0.032   53
W3  3.89 -0.167 -0.280  0.217 -0.045  0.035   39
W3  3.90 -0.118 -0.257  0.181 -0.043  0.030   36
W3  3.91 -0.127 -0.174  0.233 -0.036  0.049   23
W3  3.92 -0.198 -0.169  0.398 -0.031  0.074   29
W3  3.93 -0.077 -0.281  0.302 -0.041  0.044   47
W3  3.94 -0.075 -0.231  0.216 -0.042  0.039   30
W3  3.95 -0.071 -0.307  0.201 -0.051  0.033   36
W3  3.96 -0.097 -0.131  0.108 -0.023  0.019   34
W3  3.97 -0.144 -0.190  0.264 -0.044  0.061   19
W3  3.98 -0.276 -0.085  0.375 -0.019  0.082   21
W3  3.99 -0.192 -0.271  0.163 -0.047  0.028   33
W3  4.00 -0.112 -0.269  0.250 -0.056  0.052   23
W3  4.01 -0.230 -0.138  0.497 -0.028  0.102   24
W3  4.02 -0.174 -0.179  0.342 -0.034  0.065   28
W3  4.03 -0.176 -0.313  0.464 -0.058  0.086   29
W3  4.04 -0.193 -0.286  0.176 -0.050  0.031   33
W3  4.05 -0.164 -0.176  0.243 -0.032  0.044   30
W3  4.06 -0.147 -0.091  0.144 -0.017  0.026   30
W3  4.07 -0.075 -0.300  0.312 -0.052  0.053   34
W3  4.08 -0.129 -0.171  0.206 -0.042  0.050   17
W3  4.09 -0.160 -0.227  0.394 -0.045  0.079   25
W3  4.10 -0.247 -0.223  0.193 -0.046  0.039   24
W3  4.11 -0.202 -0.142  0.180 -0.031  0.039   21
W3  4.12 -0.135 -0.305  0.350 -0.062  0.071   24
W3  4.13 -0.062 -0.236  0.242 -0.047  0.048   25
W3  4.14 -0.190 -0.127  0.323 -0.027  0.069   22
W3  4.15 -0.244 -0.045  0.440 -0.010  0.101   19
W3  4.16 -0.182 -0.292  0.235 -0.061  0.049   23
W3  4.17  0.006 -0.263  0.043 -0.079  0.013   11
W3  4.18 -0.252 -0.057  0.189 -0.015  0.051   14
W3  4.19 -0.272 -0.044  0.444 -0.010  0.099   20
W3  4.21 -0.193 -0.199  0.299 -0.053  0.080   14
W3  4.22 -0.077 -0.205  0.128 -0.048  0.030   18
W3  4.23 -0.201 -0.097  0.179 -0.022  0.041   19
W3  4.24 -0.155 -0.174  0.224 -0.035  0.046   24
W3  4.25 -0.228 -0.138  0.191 -0.034  0.048   16
W3  4.26 -0.139 -0.304  0.228 -0.084  0.063   13
W3  4.27 -0.166 -0.257  0.286 -0.056  0.062   21
W3  4.29 -0.135 -0.267  0.208 -0.063  0.049   18
W3  4.30 -0.203 -0.118  0.449 -0.034  0.130   12
W3  4.31 -0.146 -0.156  0.324 -0.039  0.081   16
W3  4.33 -0.218 -0.147  0.293 -0.031  0.063   22
W3  4.34 -0.123 -0.197  0.140 -0.046  0.033   18
W3  4.36 -0.015 -0.510  0.146 -0.142  0.040   13
W3  4.39 -0.185 -0.313  0.351 -0.094  0.106   11
W3  4.40 -0.131 -0.129  0.135 -0.039  0.041   11
W3  4.42 -0.192 -0.191  0.323 -0.045  0.076   18
W3  4.44 -0.334 -0.212  0.098 -0.059  0.027   13
W3  4.45 -0.136 -0.218  0.172 -0.063  0.050   12
W3  4.46 -0.332 -0.035  0.067 -0.010  0.020   11
W3  4.49 -0.256 -0.136  0.294 -0.043  0.093   10
W3  4.50 -0.088 -0.268  0.119 -0.081  0.036   11
W3  4.52 -0.204 -0.390  0.125 -0.113  0.036   12
W3  4.56 -0.234 -0.084  0.055 -0.022  0.015   14
W3  4.61 -0.136 -0.248  0.898 -0.078  0.284   10
W3  4.64 -0.060 -0.166  0.224 -0.046  0.062   13
W3  4.66 -0.093 -0.355  0.199 -0.099  0.055   13
W3  4.72 -0.284 -0.044  0.161 -0.013  0.047   12
W3  4.79 -0.116 -0.189  0.103 -0.057  0.031   11
W3  4.88 -0.272 -0.083  0.265 -0.024  0.077   12
W4  1.50 -0.059 -0.235  0.288 -0.012  0.015  353
W4  1.51 -0.074 -0.246  0.280 -0.010  0.011  644
W4  1.52 -0.084 -0.209  0.271 -0.009  0.011  574
W4  1.53 -0.083 -0.225  0.232 -0.010  0.010  511
W4  1.54 -0.068 -0.228  0.301 -0.009  0.011  717
W4  1.55 -0.070 -0.247  0.315 -0.009  0.011  776
W4  1.56 -0.120 -0.195  0.293 -0.009  0.013  512
W4  1.57 -0.073 -0.232  0.287 -0.009  0.011  638
W4  1.58 -0.078 -0.188  0.285 -0.008  0.012  577
W4  1.59 -0.048 -0.248  0.281 -0.010  0.012  596
W4  1.60 -0.022 -0.262  0.319 -0.011  0.013  594
W4  1.61 -0.034 -0.275  0.275 -0.012  0.012  567
W4  1.62 -0.037 -0.273  0.381 -0.012  0.017  532
W4  1.63 -0.027 -0.261  0.287 -0.011  0.012  586
W4  1.64 -0.035 -0.281  0.296 -0.012  0.013  543
W4  1.65 -0.026 -0.264  0.312 -0.010  0.012  636
W4  1.66  0.005 -0.279  0.349 -0.011  0.014  600
W4  1.67 -0.021 -0.263  0.301 -0.011  0.012  595
W4  1.68  0.015 -0.276  0.321 -0.011  0.013  578
W4  1.69 -0.021 -0.268  0.334 -0.012  0.015  520
W4  1.70 -0.020 -0.227  0.304 -0.010  0.013  512
W4  1.71 -0.026 -0.246  0.361 -0.011  0.016  536
W4  1.72  0.007 -0.301  0.356 -0.013  0.015  573
W4  1.73  0.011 -0.286  0.299 -0.012  0.012  576
W4  1.74  0.009 -0.264  0.333 -0.010  0.013  709
W4  1.75 -0.009 -0.263  0.339 -0.010  0.013  640
W4  1.76  0.004 -0.268  0.366 -0.011  0.015  557
W4  1.77  0.006 -0.238  0.331 -0.009  0.013  651
W4  1.78 -0.014 -0.246  0.340 -0.010  0.013  646
W4  1.79  0.031 -0.307  0.348 -0.012  0.014  615
W4  1.80  0.006 -0.266  0.324 -0.011  0.014  565
W4  1.81 -0.020 -0.278  0.330 -0.013  0.015  472
W4  1.82  0.001 -0.274  0.338 -0.012  0.015  532
W4  1.83  0.018 -0.259  0.311 -0.011  0.013  558
W4  1.84  0.007 -0.239  0.332 -0.009  0.013  636
W4  1.85  0.003 -0.249  0.278 -0.011  0.012  555
W4  1.86  0.007 -0.261  0.363 -0.011  0.016  541
W4  1.87 -0.003 -0.255  0.304 -0.011  0.013  558
W4  1.88  0.020 -0.256  0.347 -0.011  0.015  569
W4  1.89  0.033 -0.306  0.314 -0.014  0.014  500
W4  1.90  0.045 -0.287  0.310 -0.014  0.015  448
W4  1.91  0.014 -0.279  0.332 -0.013  0.016  450
W4  1.92  0.000 -0.272  0.321 -0.012  0.014  512
W4  1.93  0.028 -0.278  0.307 -0.012  0.013  532
W4  1.94  0.015 -0.257  0.287 -0.011  0.012  549
W4  1.95 -0.029 -0.219  0.371 -0.010  0.017  466
W4  1.96 -0.003 -0.318  0.335 -0.014  0.015  483
W4  1.97 -0.001 -0.231  0.347 -0.011  0.017  440
W4  1.98  0.013 -0.290  0.342 -0.014  0.017  406
W4  1.99  0.034 -0.299  0.287 -0.015  0.015  389
W4  2.00  0.043 -0.270  0.374 -0.014  0.020  348
W4  2.01  0.014 -0.264  0.338 -0.014  0.018  361
W4  2.02 -0.027 -0.258  0.374 -0.013  0.019  396
W4  2.03 -0.013 -0.281  0.293 -0.015  0.015  359
W4  2.04 -0.047 -0.227  0.342 -0.011  0.017  390
W4  2.05  0.019 -0.287  0.286 -0.015  0.015  363
W4  2.06  0.054 -0.304  0.362 -0.016  0.019  373
W4  2.07 -0.001 -0.250  0.364 -0.012  0.018  421
W4  2.08  0.039 -0.267  0.322 -0.013  0.016  402
W4  2.09 -0.018 -0.239  0.354 -0.013  0.019  360
W4  2.10  0.001 -0.275  0.379 -0.016  0.021  312
W4  2.11  0.018 -0.236  0.336 -0.012  0.017  391
W4  2.12 -0.026 -0.232  0.363 -0.013  0.020  342
W4  2.13 -0.012 -0.281  0.347 -0.016  0.019  318
W4  2.14  0.087 -0.302  0.302 -0.017  0.017  302
W4  2.15  0.036 -0.303  0.359 -0.018  0.021  288
W4  2.16  0.007 -0.239  0.318 -0.013  0.017  333
W4  2.17  0.017 -0.220  0.297 -0.012  0.016  342
W4  2.18  0.024 -0.270  0.286 -0.015  0.016  317
W4  2.19 -0.034 -0.282  0.346 -0.017  0.021  260
W4  2.20 -0.002 -0.242  0.313 -0.016  0.021  223
W4  2.21  0.011 -0.292  0.320 -0.017  0.019  280
W4  2.22 -0.065 -0.232  0.343 -0.015  0.021  256
W4  2.23 -0.009 -0.283  0.337 -0.019  0.022  231
W4  2.24 -0.024 -0.268  0.333 -0.018  0.022  226
W4  2.25 -0.014 -0.280  0.293 -0.018  0.019  236
W4  2.26 -0.004 -0.285  0.410 -0.018  0.026  244
W4  2.27 -0.035 -0.223  0.328 -0.015  0.022  224
W4  2.28 -0.013 -0.235  0.289 -0.016  0.019  226
W4  2.29 -0.056 -0.247  0.412 -0.017  0.028  220
W4  2.30 -0.041 -0.246  0.355 -0.017  0.025  203
W4  2.31 -0.079 -0.227  0.414 -0.018  0.032  168
W4  2.32 -0.029 -0.265  0.442 -0.020  0.034  174
W4  2.33 -0.001 -0.273  0.396 -0.021  0.031  164
W4  2.34 -0.008 -0.271  0.464 -0.020  0.035  176
W4  2.35  0.031 -0.244  0.438 -0.020  0.035  156
W4  2.36  0.018 -0.273  0.447 -0.023  0.038  142
W4  2.37 -0.008 -0.239  0.402 -0.019  0.032  159
W4  2.38  0.077 -0.285  0.423 -0.024  0.035  144
W4  2.39  0.047 -0.287  0.346 -0.022  0.026  175
W4  2.40  0.011 -0.301  0.399 -0.024  0.032  155
W4  2.41  0.036 -0.345  0.314 -0.028  0.026  152
W4  2.42 -0.062 -0.210  0.517 -0.017  0.041  162
W4  2.43  0.042 -0.282  0.412 -0.023  0.033  157
W4  2.44  0.001 -0.211  0.396 -0.018  0.033  143
W4  2.45  0.038 -0.338  0.433 -0.030  0.038  128
W4  2.46  0.015 -0.257  0.473 -0.021  0.039  149
W4  2.47 -0.074 -0.170  0.503 -0.016  0.048  109
W4  2.48 -0.004 -0.169  0.441 -0.015  0.038  134
W4  2.49  0.031 -0.286  0.242 -0.025  0.021  129
W4  2.50  0.026 -0.326  0.435 -0.030  0.040  120
W4  2.51 -0.003 -0.244  0.379 -0.021  0.033  132
W4  2.52  0.024 -0.329  0.417 -0.030  0.038  119
W4  2.53  0.047 -0.372  0.328 -0.037  0.033   99
W4  2.54  0.016 -0.265  0.400 -0.025  0.038  110
W4  2.55  0.055 -0.222  0.570 -0.024  0.062   84
W4  2.56  0.090 -0.285  0.396 -0.027  0.037  112
W4  2.57  0.053 -0.290  0.325 -0.029  0.033   99
W4  2.58  0.036 -0.242  0.470 -0.023  0.045  107
W4  2.59  0.086 -0.335  0.305 -0.039  0.035   75
W4  2.60  0.028 -0.330  0.530 -0.038  0.060   77
W4  2.61  0.028 -0.285  0.296 -0.035  0.036   68
W4  2.62  0.260 -0.482  0.373 -0.051  0.039   90
W4  2.63  0.179 -0.380  0.446 -0.043  0.051   78
W4  2.64  0.022 -0.319  0.401 -0.033  0.042   91
W4  2.65  0.115 -0.393  0.473 -0.047  0.056   71
W4  2.66  0.163 -0.296  0.486 -0.032  0.052   86
W4  2.67  0.183 -0.350  0.347 -0.038  0.038   83
W4  2.68  0.018 -0.219  0.413 -0.027  0.051   66
W4  2.69  0.171 -0.426  0.444 -0.051  0.053   71
W4  2.70  0.067 -0.308  0.370 -0.038  0.045   67
W4  2.71  0.156 -0.359  0.418 -0.043  0.051   68
W4  2.72  0.185 -0.297  0.407 -0.035  0.049   70
W4  2.73  0.285 -0.445  0.394 -0.052  0.046   72
W4  2.74  0.126 -0.308  0.502 -0.037  0.060   69
W4  2.75  0.265 -0.511  0.413 -0.059  0.048   75
W4  2.76  0.202 -0.298  0.274 -0.034  0.031   79
W4  2.77  0.183 -0.303  0.305 -0.038  0.038   63
W4  2.78  0.231 -0.326  0.358 -0.049  0.053   45
W4  2.79  0.155 -0.211  0.320 -0.026  0.039   66
W4  2.80  0.280 -0.432  0.339 -0.057  0.045   57
W4  2.81  0.132 -0.194  0.339 -0.023  0.040   72
W4  2.82  0.097 -0.236  0.379 -0.030  0.048   63
W4  2.83  0.162 -0.255  0.249 -0.033  0.032   60
W4  2.84  0.217 -0.211  0.293 -0.025  0.035   70
W4  2.85  0.195 -0.353  0.369 -0.041  0.043   73
W4  2.86  0.216 -0.233  0.294 -0.027  0.034   76
W4  2.87  0.128 -0.205  0.266 -0.024  0.032   71
W4  2.88  0.277 -0.356  0.323 -0.038  0.034   88
W4  2.89  0.145 -0.308  0.271 -0.033  0.029   88
W4  2.90  0.176 -0.381  0.292 -0.039  0.030   95
W4  2.91  0.216 -0.324  0.404 -0.036  0.045   80
W4  2.92  0.206 -0.278  0.282 -0.030  0.030   86
W4  2.93  0.157 -0.319  0.344 -0.031  0.033  106
W4  2.94  0.183 -0.311  0.339 -0.029  0.031  117
W4  2.95  0.189 -0.246  0.249 -0.024  0.024  107
W4  2.96  0.145 -0.276  0.324 -0.027  0.031  106
W4  2.97  0.178 -0.273  0.325 -0.026  0.031  113
W4  2.98  0.215 -0.346  0.325 -0.035  0.033   99
W4  2.99  0.223 -0.264  0.302 -0.026  0.029  106
W4  3.00  0.152 -0.168  0.401 -0.016  0.037  115
W4  3.01  0.200 -0.263  0.267 -0.026  0.026  103
W4  3.02  0.297 -0.244  0.256 -0.025  0.026   98
W4  3.03  0.236 -0.365  0.343 -0.033  0.031  119
W4  3.04  0.229 -0.248  0.224 -0.023  0.021  119
W4  3.05  0.221 -0.292  0.264 -0.027  0.024  118
W4  3.06  0.212 -0.327  0.235 -0.030  0.021  121
W4  3.07  0.188 -0.297  0.241 -0.028  0.023  112
W4  3.08  0.257 -0.258  0.292 -0.026  0.029  101
W4  3.09  0.266 -0.331  0.296 -0.031  0.028  114
W4  3.10  0.277 -0.311  0.288 -0.028  0.026  123
W4  3.11  0.253 -0.254  0.189 -0.025  0.018  106
W4  3.12  0.299 -0.268  0.257 -0.027  0.026   96
W4  3.13  0.250 -0.325  0.283 -0.029  0.025  129
W4  3.14  0.235 -0.306  0.281 -0.026  0.024  143
W4  3.15  0.209 -0.271  0.286 -0.026  0.027  109
W4  3.16  0.257 -0.313  0.184 -0.032  0.019   95
W4  3.17  0.228 -0.309  0.258 -0.028  0.024  120
W4  3.18  0.204 -0.244  0.249 -0.024  0.025  100
W4  3.19  0.239 -0.247  0.283 -0.023  0.026  117
W4  3.20  0.220 -0.268  0.239 -0.024  0.021  127
W4  3.21  0.207 -0.211  0.325 -0.019  0.030  119
W4  3.22  0.290 -0.329  0.309 -0.031  0.029  113
W4  3.23  0.272 -0.356  0.321 -0.037  0.033   95
W4  3.24  0.216 -0.320  0.292 -0.032  0.029  103
W4  3.25  0.260 -0.217  0.317 -0.022  0.032  101
W4  3.26  0.273 -0.344  0.198 -0.038  0.022   82
W4  3.27  0.278 -0.331  0.203 -0.036  0.022   86
W4  3.28  0.264 -0.297  0.223 -0.030  0.022  100
W4  3.29  0.305 -0.308  0.230 -0.033  0.025   85
W4  3.30  0.208 -0.341  0.261 -0.036  0.028   88
W4  3.31  0.327 -0.277  0.289 -0.030  0.032   83
W4  3.32  0.211 -0.202  0.218 -0.021  0.023   92
W4  3.33  0.161 -0.243  0.275 -0.028  0.032   75
W4  3.34  0.287 -0.203  0.264 -0.022  0.028   87
W4  3.35  0.223 -0.272  0.236 -0.030  0.026   80
W4  3.36  0.217 -0.298  0.294 -0.036  0.036   67
W4  3.37  0.205 -0.336  0.297 -0.039  0.034   74
W4  3.38  0.267 -0.231  0.229 -0.027  0.027   73
W4  3.39  0.208 -0.207  0.419 -0.028  0.057   54
W4  3.40  0.278 -0.282  0.177 -0.041  0.026   47
W4  3.41  0.281 -0.364  0.164 -0.057  0.026   41
W4  3.42  0.295 -0.245  0.396 -0.034  0.055   52
W4  3.43  0.199 -0.202  0.197 -0.029  0.028   50
W4  3.44  0.225 -0.148  0.285 -0.022  0.043   44
W4  3.45  0.210 -0.330  0.326 -0.055  0.054   36
W4  3.46  0.302 -0.150  0.263 -0.023  0.041   42
W4  3.47  0.150 -0.327  0.211 -0.049  0.031   45
W4  3.48  0.232 -0.277  0.219 -0.040  0.032   48
W4  3.49  0.292 -0.194  0.146 -0.031  0.023   40
W4  3.50  0.233 -0.226  0.171 -0.040  0.030   32
W4  3.51  0.290 -0.216  0.434 -0.034  0.068   41
W4  3.52  0.364 -0.385  0.261 -0.057  0.039   46
W4  3.53  0.191 -0.228  0.372 -0.032  0.053   50
W4  3.54  0.310 -0.172  0.318 -0.029  0.054   35
W4  3.55  0.340 -0.345  0.234 -0.054  0.037   41
W4  3.56  0.250 -0.099  0.169 -0.015  0.025   44
W4  3.57  0.186 -0.137  0.270 -0.019  0.038   51
W4  3.58  0.223 -0.336  0.366 -0.045  0.049   57
W4  3.59  0.356 -0.274  0.245 -0.042  0.038   42
W4  3.60  0.333 -0.221  0.164 -0.033  0.024   46
W4  3.61  0.323 -0.221  0.246 -0.030  0.033   56
W4  3.62  0.350 -0.196  0.215 -0.023  0.026   70
W4  3.63  0.236 -0.214  0.317 -0.029  0.042   56
W4  3.64  0.314 -0.244  0.253 -0.034  0.035   53
W4  3.65  0.264 -0.278  0.200 -0.039  0.028   51
W4  3.66  0.398 -0.365  0.276 -0.046  0.035   63
W4  3.67  0.313 -0.352  0.233 -0.044  0.029   64
W4  3.68  0.326 -0.269  0.280 -0.036  0.038   55
W4  3.69  0.330 -0.281  0.231 -0.039  0.032   52
W4  3.70  0.251 -0.225  0.286 -0.032  0.041   48
W4  3.71  0.275 -0.228  0.268 -0.031  0.036   55
W4  3.72  0.308 -0.221  0.158 -0.030  0.021   55
W4  3.73  0.398 -0.369  0.148 -0.052  0.021   51
W4  3.74  0.316 -0.289  0.343 -0.040  0.048   51
W4  3.75  0.323 -0.303  0.259 -0.040  0.034   58
W4  3.76  0.392 -0.327  0.238 -0.047  0.034   49
W4  3.77  0.316 -0.229  0.218 -0.034  0.032   46
W4  3.78  0.274 -0.179  0.294 -0.023  0.037   62
W4  3.79  0.349 -0.346  0.190 -0.050  0.027   48
W4  3.80  0.304 -0.273  0.368 -0.045  0.060   37
W4  3.81  0.277 -0.181  0.214 -0.025  0.029   54
W4  3.82  0.320 -0.192  0.357 -0.025  0.046   59
W4  3.83  0.265 -0.328  0.342 -0.058  0.060   32
W4  3.84  0.322 -0.236  0.250 -0.037  0.039   41
W4  3.85  0.323 -0.243  0.279 -0.035  0.040   48
W4  3.86  0.258 -0.187  0.105 -0.036  0.020   27
W4  3.87  0.241 -0.144  0.307 -0.025  0.053   34
W4  3.88  0.325 -0.249  0.270 -0.034  0.037   53
W4  3.89  0.311 -0.251  0.307 -0.040  0.049   39
W4  3.90  0.353 -0.287  0.262 -0.048  0.044   36
W4  3.91  0.390 -0.435  0.221 -0.091  0.046   23
W4  3.92  0.277 -0.176  0.232 -0.033  0.043   29
W4  3.93  0.363 -0.204  0.185 -0.030  0.027   47
W4  3.94  0.358 -0.260  0.355 -0.048  0.065   30
W4  3.95  0.383 -0.354  0.211 -0.059  0.035   36
W4  3.96  0.434 -0.275  0.250 -0.047  0.043   34
W4  3.97  0.236 -0.228  0.255 -0.052  0.058   19
W4  3.98  0.362 -0.466  0.373 -0.102  0.081   21
W4  3.99  0.237 -0.274  0.278 -0.048  0.048   33
W4  4.00  0.332 -0.156  0.174 -0.033  0.036   23
W4  4.01  0.335 -0.246  0.353 -0.050  0.072   24
W4  4.02  0.345 -0.285  0.264 -0.054  0.050   28
W4  4.03  0.280 -0.200  0.296 -0.037  0.055   29
W4  4.04  0.267 -0.360  0.197 -0.063  0.034   33
W4  4.05  0.294 -0.129  0.266 -0.024  0.049   30
W4  4.06  0.371 -0.224  0.122 -0.041  0.022   30
W4  4.07  0.389 -0.211  0.307 -0.036  0.053   34
W4  4.08  0.360 -0.159  0.090 -0.038  0.022   17
W4  4.09  0.371 -0.329  0.207 -0.066  0.041   25
W4  4.10  0.173 -0.273  0.143 -0.056  0.029   24
W4  4.11  0.329 -0.470  0.262 -0.103  0.057   21
W4  4.12  0.397 -0.330  0.398 -0.067  0.081   24
W4  4.13  0.395 -0.432  0.315 -0.086  0.063   25
W4  4.14  0.300 -0.176  0.359 -0.038  0.077   22
W4  4.15  0.243 -0.185  0.284 -0.043  0.065   19
W4  4.16  0.221 -0.295  0.233 -0.062  0.049   23
W4  4.17  0.362 -0.244  0.167 -0.073  0.050   11
W4  4.18  0.281 -0.170  0.149 -0.045  0.040   14
W4  4.19  0.269 -0.236  0.210 -0.053  0.047   20
W4  4.21  0.277 -0.111  0.224 -0.030  0.060   14
W4  4.22  0.335 -0.228  0.245 -0.054  0.058   18
W4  4.23  0.354 -0.185  0.129 -0.043  0.030   19
W4  4.24  0.300 -0.191  0.334 -0.039  0.068   24
W4  4.25  0.119 -0.169  0.437 -0.042  0.109   16
W4  4.26  0.319 -0.493  0.122 -0.137  0.034   13
W4  4.27  0.332 -0.278  0.205 -0.061  0.045   21
W4  4.29  0.277 -0.156  0.353 -0.037  0.083   18
W4  4.30  0.438 -0.348  0.324 -0.101  0.094   12
W4  4.31  0.307 -0.282  0.344 -0.071  0.086   16
W4  4.33  0.170 -0.213  0.451 -0.045  0.096   22
W4  4.34  0.398 -0.245  0.201 -0.058  0.047   18
W4  4.36  0.373 -0.445  0.320 -0.123  0.089   13
W4  4.39  0.390 -0.587  0.140 -0.177  0.042   11
W4  4.40  0.235 -0.094  0.303 -0.028  0.091   11
W4  4.42  0.285 -0.200  0.201 -0.047  0.047   18
W4  4.44  0.139 -0.276  0.235 -0.077  0.065   13
W4  4.45  0.200 -0.113  0.356 -0.033  0.103   12
W4  4.46  0.067 -0.301  0.159 -0.091  0.048   11
W4  4.49  0.299 -0.244  0.480 -0.077  0.152   10
W4  4.50  0.252 -0.091  0.423 -0.028  0.128   11
W4  4.52  0.175 -0.170  0.236 -0.049  0.068   12
W4  4.56  0.215 -0.163  0.148 -0.044  0.039   14
W4  4.61  0.387 -0.324  0.990 -0.102  0.313   10
W4  4.64  0.444 -0.307  0.137 -0.085  0.038   13
W4  4.66  0.463 -0.363  0.119 -0.101  0.033   13
W4  4.72  0.310 -0.202  0.187 -0.058  0.054   12
W4  4.79  0.405 -0.256  0.060 -0.077  0.018   11
W4  4.88  0.325 -0.177  0.189 -0.051  0.054   12

